Runtime Analysis of a Multi-Valued Compact Genetic Algorithm on Generalized OneMax

A class of metaheuristic techniques called estimation-of-distribution algorithms (EDAs) are employed in optimization as more sophisticated substitutes for traditional strategies like evolutionary algorithms. EDAs generally drive the search for the optimum by creating explicit probabilistic models of potential candidate solutions through repeated sampling and selection from the underlying search space. Most theoretical research on EDAs has focused on pseudo-Boolean optimization. Jedidia et al. (GECCO 2023) proposed the first EDAs for optimizing problems involving multi-valued decision variables. By building a framework, they have analyzed the runtime of a multi-valued UMDA on the r-valued LeadingOnes function. Using their framework, here we focus on the multi-valued compact genetic algorithm (r-cGA) and provide a first runtime analysis of a generalized OneMax function. To prove our results, we investigate the effect of genetic drift and progress of the probabilistic model towards the optimum. After finding the right algorithm parameters, we prove that the r-cGA solves this r-valued OneMax problem efficiently. We show that with high probability, the runtime bound is O(r2 n log2 r log3 n). At the end of experiments, we state one conjecture related to the expected runtime of another variant of multi-valued OneMax function.

==> Data/GOneMax-n500-r10.txt <==
(50, 84401)
(51, 84086)
(52, 83677)
(53, 83311)
(54, 82939)
(55, 82667)
(56, 82288)
(57, 81902)
(58, 81602)
(59, 81201)
(60, 80831)
(61, 80545)
(62, 80221)
(63, 79796)
(64, 79463)
(65, 79139)
(66, 78776)
(67, 78449)
(68, 78021)
(69, 77754)
(70, 77347)
(71, 77020)
(72, 76652)
(73, 76312)
(74, 75955)
(75, 75635)
(76, 75211)
(77, 74907)
(78, 74578)
(79, 74187)
(80, 73864)
(81, 73491)
(82, 73175)
(83, 72744)
(84, 72409)
(85, 72122)
(86, 71735)
(87, 71420)
(88, 70964)
(89, 70704)
(90, 70304)
(91, 69926)
(92, 69636)
(93, 69312)
(94, 68910)
(95, 68590)
(96, 68230)
(97, 67868)
(98, 67488)
(99, 67149)
(100, 66786)
(101, 66486)
(102, 66089)
(103, 65758)
(104, 65345)
(105, 65067)
(106, 64644)
(107, 64284)
(108, 64030)
(109, 63690)
(110, 63277)
(111, 62918)
(112, 62609)
(113, 62193)
(114, 61841)
(115, 61537)
(116, 61198)
(117, 60846)
(118, 60443)
(119, 60114)
(120, 59754)
(121, 59426)
(122, 59071)
(123, 58738)
(124, 58350)
(125, 58020)
(126, 57667)
(127, 57300)
(128, 56908)
(129, 56627)
(130, 56248)
(131, 55905)
(132, 55551)
(133, 55216)
(134, 54870)
(135, 54480)
(136, 54094)
(137, 53789)
(138, 53427)
(139, 53039)
(140, 52663)
(141, 52352)
(142, 52039)
(143, 51630)
(144, 51272)
(145, 50925)
(146, 50622)
(147, 50301)
(148, 49954)
(149, 49600)
(150, 49155)
(151, 48876)
(152, 48446)
(153, 48133)
(154, 47809)
(155, 47443)
(156, 47028)
(157, 46755)
(158, 46398)
(159, 46078)
(160, 45702)
(161, 45281)
(162, 44922)
(163, 44592)
(164, 44264)
(165, 43894)
(166, 43544)
(167, 43230)
(168, 42822)
(169, 42510)
(170, 42173)
(171, 41777)
(172, 41493)
(173, 41113)
(174, 40793)
(175, 40405)
(176, 40063)
(177, 39707)
(178, 39313)
(179, 38989)
(180, 38583)
(181, 38243)
(182, 37968)
(183, 37568)
(184, 37231)
(185, 36847)
(186, 36487)
(187, 36134)
(188, 35866)
(189, 35465)
(190, 35155)
(191, 34787)
(192, 34369)
(193, 34052)
(194, 33706)
(195, 33338)
(196, 32954)
(197, 32657)
(198, 32363)
(199, 31947)
(200, 31804)
(201, 31583)
(202, 31563)
(203, 31287)
(204, 31102)
(205, 30925)
(206, 30542)
(207, 30236)
(208, 30024)
(209, 29763)
(210, 29606)
(211, 29415)
(212, 29074)
(213, 28906)
(214, 28597)
(215, 28325)
(216, 28114)
(217, 27960)
(218, 27599)
(219, 27286)
(220, 26992)
(221, 26857)
(222, 26465)
(223, 26212)
(224, 25873)
(225, 25688)
(226, 25431)
(227, 25085)
(228, 24797)
(229, 24563)
(230, 24607)
(231, 24176)
(232, 24050)
(233, 23768)
(234, 23619)
(235, 23445)
(236, 23173)
(237, 23064)
(238, 22910)
(239, 22714)
(240, 22593)
(241, 22666)
(242, 22461)
(243, 22452)
(244, 22385)
(245, 22414)
(246, 22340)
(247, 22270)
(248, 22229)
(249, 22166)
(250, 22143)
(251, 22203)
(252, 22117)
(253, 22151)
(254, 22040)
(255, 22070)
(256, 22077)
(257, 21954)
(258, 21971)
(259, 21985)
(260, 21872)
(261, 22068)
(262, 21904)
(263, 21981)
(264, 22121)
(265, 22082)
(266, 22060)
(267, 22221)
(268, 22247)
(269, 22258)
(270, 22301)
(271, 22299)
(272, 22292)
(273, 22436)
(274, 22481)
(275, 22373)
(276, 22475)
(277, 22529)
(278, 22476)
(279, 22661)
(280, 22565)
(281, 22618)
(282, 22749)
(283, 22664)
(284, 22812)
(285, 22745)
(286, 22869)
(287, 22811)
(288, 22824)
(289, 23008)
(290, 23009)
(291, 23034)
(292, 23067)
(293, 23124)
(294, 23076)
(295, 23153)
(296, 23192)
(297, 23244)
(298, 23245)
(299, 23234)
(300, 23068)
(301, 23107)
(302, 23187)
(303, 23419)
(304, 23494)
(305, 23468)
(306, 23726)
(307, 23553)
(308, 23693)
(309, 23977)
(310, 24006)
(311, 23886)
(312, 24086)
(313, 24006)
(314, 24087)
(315, 24051)
(316, 24224)
(317, 24257)
(318, 24307)
(319, 24188)
(320, 24283)
(321, 24353)
(322, 24461)
(323, 24423)
(324, 24462)
(325, 24449)
(326, 24482)
(327, 24511)
(328, 24650)
(329, 24693)
(330, 24595)
(331, 24701)
(332, 24838)
(333, 24720)
(334, 24842)
(335, 24798)
(336, 24909)
(337, 24878)
(338, 24991)
(339, 25002)
(340, 25093)
(341, 25178)
(342, 25099)
(343, 25181)
(344, 25207)
(345, 25213)
(346, 25400)
(347, 25344)
(348, 25344)
(349, 25546)
(350, 25392)
(351, 25451)
(352, 25535)
(353, 25635)
(354, 25531)
(355, 25589)
(356, 25606)
(357, 26060)
(358, 25980)
(359, 25892)
(360, 26064)
(361, 26020)
(362, 26183)
(363, 26105)
(364, 26126)
(365, 26301)
(366, 26345)
(367, 26344)
(368, 26418)
(369, 26465)
(370, 26526)
(371, 26486)
(372, 26517)
(373, 26727)
(374, 26680)
(375, 26657)
(376, 26743)
(377, 26867)
(378, 26934)
(379, 26951)
(380, 26981)
(381, 27044)
(382, 26944)
(383, 27017)
(384, 27077)
(385, 27237)
(386, 27205)
(387, 27147)
(388, 27381)
(389, 27326)
(390, 27440)
(391, 27509)
(392, 27497)
(393, 27505)
(394, 27496)
(395, 27677)
(396, 27565)
(397, 27750)
(398, 27618)
(399, 27835)
(400, 27838)
(401, 27695)
(402, 27935)
(403, 27848)
(404, 27809)
(405, 27991)
(406, 28139)
(407, 28141)
(408, 28404)
(409, 28425)
(410, 28426)
(411, 28433)
(412, 28420)
(413, 28549)
(414, 28571)
(415, 28553)
(416, 28681)
(417, 28668)
(418, 28873)
(419, 28822)
(420, 28839)
(421, 28826)
(422, 29037)
(423, 29067)
(424, 29099)
(425, 29203)
(426, 29170)
(427, 29266)
(428, 29195)
(429, 29316)
(430, 29291)
(431, 29435)
(432, 29488)
(433, 29368)
(434, 29548)
(435, 29465)
(436, 29699)
(437, 29753)
(438, 29621)
(439, 29794)
(440, 29875)
(441, 29924)
(442, 29834)
(443, 29805)
(444, 29938)
(445, 30102)
(446, 30010)
(447, 30175)
(448, 30055)
(449, 30176)
(450, 30147)
(451, 29950)
(452, 30246)
(453, 30306)
(454, 30454)
(455, 30434)
(456, 30440)
(457, 30457)
(458, 30736)
(459, 30801)
(460, 30763)
(461, 31057)
(462, 30931)
(463, 30885)
(464, 31129)
(465, 31154)
(466, 31078)
(467, 31185)
(468, 31457)
(469, 31486)
(470, 31623)
(471, 31528)
(472, 31464)
(473, 31528)
(474, 31822)
(475, 31817)
(476, 31733)
(477, 31997)
(478, 31883)
(479, 32177)
(480, 32224)
(481, 32036)
(482, 32302)
(483, 32387)
(484, 32491)
(485, 32400)
(486, 32497)
(487, 32585)
(488, 32690)
(489, 32622)
(490, 32762)
(491, 32751)
(492, 32812)
(493, 33059)
(494, 32888)
(495, 33091)
(496, 33043)
(497, 33114)
(498, 33084)
(499, 33156)
(500, 33149)
(501, 33369)
(502, 33420)
(503, 33221)
(504, 33539)
(505, 33432)
(506, 33656)
(507, 33556)
(508, 33872)
(509, 33740)
(510, 34199)
(511, 34253)
(512, 34090)
(513, 34259)
(514, 34250)
(515, 34194)
(516, 34311)
(517, 34496)
(518, 34484)
(519, 34640)
(520, 34655)
(521, 34794)
(522, 34979)
(523, 35058)
(524, 34915)
(525, 34994)
(526, 35107)
(527, 35089)
(528, 35136)
(529, 35571)
(530, 35456)
(531, 35415)
(532, 35788)
(533, 35525)
(534, 35924)
(535, 35908)
(536, 35937)
(537, 36171)
(538, 36194)
(539, 36189)
(540, 36193)
(541, 36274)
(542, 36195)
(543, 36530)
(544, 36406)
(545, 36485)
(546, 36594)
(547, 36780)
(548, 36656)
(549, 36651)
(550, 36752)
(551, 36910)
(552, 36968)
(553, 36938)
(554, 37242)
(555, 37213)
(556, 37370)
(557, 37329)
(558, 37466)
(559, 37557)
(560, 37562)
(561, 37671)
(562, 37712)
(563, 37555)
(564, 37864)
(565, 37841)
(566, 37839)
(567, 37881)
(568, 38138)
(569, 38144)
(570, 38191)
(571, 38065)
(572, 38149)
(573, 38324)
(574, 38279)
(575, 38491)
(576, 38544)
(577, 38442)
(578, 38780)
(579, 38667)
(580, 38834)
(581, 38728)
(582, 39028)
(583, 38851)
(584, 39035)
(585, 38968)
(586, 39037)
(587, 39089)
(588, 39227)
(589, 39168)
(590, 39366)
(591, 39273)
(592, 39507)
(593, 39390)
(594, 39614)
(595, 39618)
(596, 39738)
(597, 39812)
(598, 39635)
(599, 39876)
(600, 39771)
(601, 39842)
(602, 39868)
(603, 40112)
(604, 40068)
(605, 40189)
(606, 40115)
(607, 40286)
(608, 40191)
(609, 40355)
(610, 40361)
(611, 40329)
(612, 40477)
(613, 40514)
(614, 40456)
(615, 40449)
(616, 40496)
(617, 40717)
(618, 40755)
(619, 40720)
(620, 40760)
(621, 40747)
(622, 40775)
(623, 40886)
(624, 40980)
(625, 41042)
(626, 40970)
(627, 41157)
(629, 41262)
(630, 41311)
(631, 41156)
(632, 41253)
(633, 41475)
(634, 41539)
(635, 41523)
(636, 41553)
(637, 41518)
(638, 41617)
(639, 41555)
(640, 41735)
(641, 41855)
(642, 41721)
(643, 41914)
(644, 41962)
(645, 42136)
(646, 42135)
(647, 42218)
(648, 42353)
(649, 42135)
(650, 42195)
(651, 42502)
(652, 42433)
(653, 42483)
(654, 42609)
(655, 42706)
(656, 42837)
(657, 42822)
(658, 42841)
(659, 42999)
(660, 42888)
(661, 43048)
(662, 43193)
(663, 43122)
(664, 43101)
(665, 43128)
(666, 43205)
(667, 43311)
(668, 43371)
(669, 43493)
(670, 43481)
(671, 43544)
(672, 43578)
(673, 43652)
(674, 43730)
(675, 43757)
(676, 43798)
(677, 43820)
(678, 44070)
(679, 43924)
(680, 44018)
(681, 44227)
(682, 44122)
(683, 44195)
(684, 44214)
(685, 44484)
(686, 44403)
(687, 44679)
(688, 44684)
(689, 44748)
(690, 44622)
(691, 44642)
(692, 44927)
(693, 44761)
(694, 44965)
(695, 45079)
(696, 44945)
(697, 45212)
(698, 45301)
(699, 45301)
(700, 45166)
(701, 45448)
(702, 45501)
(703, 45487)
(704, 45406)
(705, 45587)
(706, 45623)
(707, 45597)
(708, 45740)
(709, 45724)
(710, 45879)
(711, 45914)
(712, 45857)
(713, 45845)
(714, 46083)
(715, 45981)
(716, 46291)
(717, 46344)
(718, 46168)
(719, 46418)
(720, 46472)
(721, 46418)
(722, 46438)
(723, 46593)
(724, 46622)
(725, 46596)
(726, 46802)
(727, 46945)
(728, 47024)
(729, 47097)
(730, 47068)
(731, 46932)
(732, 47316)
(733, 47249)
(734, 47191)
(735, 47353)
(736, 47500)
(737, 47659)
(738, 47515)
(739, 47726)
(740, 47863)
(741, 47916)
(742, 47827)
(743, 48040)
(744, 48048)
(745, 48184)
(746, 48252)
(747, 48098)
(748, 48305)
(749, 48434)
(750, 48540)
(751, 48490)
(752, 48453)
(753, 48735)
(754, 48649)
(755, 48679)
(756, 48791)
(757, 49050)
(758, 48910)
(759, 49011)
(760, 48931)
(761, 49309)
(762, 49361)
(763, 49183)
(764, 49492)
(765, 49480)
(766, 49488)
(767, 49457)
(768, 49723)
(769, 49721)
(770, 49721)
(771, 49826)
(772, 49746)
(773, 50052)
(774, 49980)
(775, 50195)
(776, 50061)
(777, 50170)
(778, 50418)
(779, 50370)
(780, 50585)
(781, 50362)
(782, 50653)
(783, 50537)
(784, 50655)
(785, 50672)
(786, 51000)
(787, 51059)
(788, 50901)
(789, 51121)
(790, 51003)
(791, 51242)
(792, 51194)
(793, 51360)
(794, 51205)
(795, 51349)
(796, 51307)
(797, 51383)
(798, 51542)
(799, 51568)
(800, 51556)
(801, 51619)
(802, 51666)
(803, 51747)
(804, 51939)
(805, 51978)
(806, 51830)
(807, 51943)
(808, 52013)
(809, 52118)
(810, 52070)
(811, 52096)
(812, 52151)
(813, 52379)
(814, 52326)
(815, 52438)
(816, 52377)
(817, 52383)
(818, 52449)
(819, 52484)
(820, 52686)
(821, 52602)
(822, 52678)
(823, 52783)
(824, 52713)
(825, 52833)
(826, 52884)
(827, 52870)
(828, 53016)
(829, 53176)
(830, 53145)
(831, 53376)
(832, 53264)
(833, 53284)
(834, 53498)
(835, 53644)
(836, 53637)
(837, 53808)
(838, 53832)
(839, 53988)
(840, 54040)
(841, 54075)
(842, 54134)
(843, 54026)
(844, 54093)
(845, 54185)
(846, 54392)
(847, 54328)
(848, 54304)
(849, 54577)
(850, 54590)
(851, 54709)
(852, 54518)
(853, 54794)
(854, 54778)
(855, 54859)
(856, 54973)
(857, 54990)
(858, 55137)
(859, 55088)
(860, 55070)
(861, 55101)
(862, 55289)
(863, 55225)
(864, 55525)
(865, 55449)
(866, 55402)
(867, 55617)
(868, 55631)
(869, 55742)
(870, 55883)
(871, 55984)
(872, 55942)
(873, 55938)
(874, 55928)
(875, 56033)
(876, 56258)
(877, 56317)
(878, 56404)
(879, 56360)
(880, 56520)
(881, 56336)
(882, 56599)
(883, 56608)
(884, 56747)
(885, 56773)
(886, 56821)
(887, 56642)
(888, 56771)
(889, 56814)
(890, 56936)
(891, 57017)
(892, 57127)
(893, 57169)
(894, 57197)
(895, 57124)
(896, 57414)
(897, 57431)
(898, 57512)
(899, 57414)
(900, 57500)
(901, 57671)
(902, 57722)
(903, 57644)
(904, 57907)
(905, 57857)
(906, 57974)
(907, 58049)
(908, 57992)
(909, 58146)
(910, 58134)
(911, 58102)
(912, 58106)
(913, 58207)
(914, 58305)
(915, 58301)
(916, 58361)
(917, 58498)
(918, 58558)
(919, 58576)
(920, 58749)
(921, 58742)
(922, 58636)
(923, 58750)
(924, 58834)
(925, 58835)
(926, 58809)
(927, 58954)
(928, 59116)
(929, 59061)
(930, 59142)
(931, 59152)
(932, 59214)
(933, 59229)
(934, 59235)
(935, 59409)
(936, 59476)
(937, 59421)
(938, 59473)
(939, 59576)
(940, 59727)
(941, 59605)
(942, 59834)
(943, 59791)
(944, 59830)
(945, 59957)
(946, 59839)
(947, 60027)
(948, 60002)
(949, 60177)
(950, 60088)
(951, 60529)
(952, 60527)
(953, 60642)
(954, 60577)
(955, 60531)
(956, 60547)
(957, 60986)
(958, 60964)
(959, 60823)
(960, 61037)
(961, 60954)
(962, 61269)
(963, 61116)
(964, 61172)
(965, 61238)
(966, 61331)
(967, 61333)
(968, 61525)
(969, 61455)
(970, 61691)
(971, 61679)
(972, 61740)
(973, 61729)
(974, 61864)
(975, 61757)
(976, 61873)
(977, 62028)
(978, 61911)
(979, 61939)
(980, 62210)
(981, 62413)
(982, 62588)
(983, 62482)
(984, 62463)
(985, 62786)
(986, 62887)
(987, 62700)
(988, 62746)
(989, 63249)
(990, 63303)
(991, 63086)
(992, 63115)
(993, 63148)
(994, 63195)
(995, 63234)
(996, 63286)
(997, 63353)
(998, 63393)
(999, 63417)
(1000, 63503)


==> Data/GOneMax-n500-r3.txt <==
(50, 5780)
(51, 5758)
(52, 5690)
(53, 5620)
(54, 5555)
(55, 5573)
(56, 5458)
(57, 5338)
(58, 5361)
(59, 5277)
(60, 5210)
(61, 5192)
(62, 5027)
(63, 5024)
(64, 4982)
(65, 4983)
(66, 4972)
(67, 4843)
(68, 4855)
(69, 4861)
(70, 4830)
(71, 4773)
(72, 4730)
(73, 4741)
(74, 4638)
(75, 4667)
(76, 4616)
(77, 4639)
(78, 4513)
(79, 4501)
(80, 4581)
(81, 4438)
(82, 4485)
(83, 4339)
(84, 4336)
(85, 4254)
(86, 4363)
(87, 4317)
(88, 4341)
(89, 4411)
(90, 4481)
(91, 4423)
(92, 4457)
(93, 4463)
(94, 4481)
(95, 4539)
(96, 4531)
(97, 4594)
(98, 4558)
(99, 4433)
(100, 4564)
(101, 4540)
(102, 4619)
(103, 4607)
(104, 4628)
(105, 4607)
(106, 4634)
(107, 4697)
(108, 4732)
(109, 4628)
(110, 4735)
(111, 4774)
(112, 4890)
(113, 4849)
(114, 4860)
(115, 4894)
(116, 4869)
(117, 4971)
(118, 4953)
(119, 4988)
(120, 4969)
(121, 5113)
(122, 5071)
(123, 5086)
(124, 5218)
(125, 5260)
(126, 5218)
(127, 5253)
(128, 5326)
(129, 5298)
(130, 5329)
(131, 5384)
(132, 5428)
(133, 5428)
(134, 5485)
(135, 5619)
(136, 5592)
(137, 5558)
(138, 5609)
(139, 5632)
(140, 5726)
(141, 5767)
(142, 5848)
(143, 5794)
(144, 5866)
(145, 5862)
(146, 5910)
(147, 5907)
(148, 5971)
(149, 5980)
(150, 6070)
(151, 6089)
(152, 6142)
(153, 6191)
(154, 6294)
(155, 6241)
(156, 6251)
(157, 6292)
(158, 6305)
(159, 6403)
(160, 6420)
(161, 6414)
(162, 6473)
(163, 6523)
(164, 6531)
(165, 6561)
(166, 6669)
(167, 6624)
(168, 6728)
(169, 6705)
(170, 6774)
(171, 6742)
(172, 6837)
(173, 6922)
(174, 6918)
(175, 6976)
(176, 6998)
(177, 7062)
(178, 7008)
(179, 7124)
(180, 7135)
(181, 7172)
(182, 7183)
(183, 7244)
(184, 7278)
(185, 7340)
(186, 7383)
(187, 7399)
(188, 7377)
(189, 7439)
(190, 7482)
(191, 7516)
(192, 7505)
(193, 7613)
(194, 7606)
(195, 7592)
(196, 7693)
(197, 7685)
(198, 7758)
(199, 7811)
(200, 7886)
(201, 7842)
(202, 7926)
(203, 7928)
(204, 7938)
(205, 8035)
(206, 8053)
(207, 8137)
(208, 8105)
(209, 8161)
(210, 8144)
(211, 8195)
(212, 8222)
(213, 8326)
(214, 8361)
(215, 8395)
(216, 8370)
(217, 8446)
(218, 8493)
(219, 8517)
(220, 8586)
(221, 8568)
(222, 8634)
(223, 8610)
(224, 8678)
(225, 8801)
(226, 8724)
(227, 8843)
(228, 8854)
(229, 8896)
(230, 8954)
(231, 8912)
(232, 9009)
(233, 9109)
(234, 9041)
(235, 9154)
(236, 9093)
(237, 9138)
(238, 9255)
(239, 9260)
(240, 9210)
(241, 9275)
(242, 9360)
(243, 9330)
(244, 9337)
(245, 9467)
(246, 9535)
(247, 9501)
(248, 9621)
(249, 9528)
(250, 9573)
(251, 9649)
(252, 9700)
(253, 9789)
(254, 9787)
(255, 9871)
(256, 9793)
(257, 9903)
(258, 9879)
(259, 9994)
(260, 9922)
(261, 9950)
(262, 9984)
(263, 10061)
(264, 10201)
(265, 10162)
(266, 10140)
(267, 10301)
(268, 10327)
(269, 10338)
(270, 10381)
(271, 10379)
(272, 10372)
(273, 10516)
(274, 10561)
(275, 10453)
(276, 10555)
(277, 10609)
(278, 10556)
(279, 10741)
(280, 10645)
(281, 10698)
(282, 10829)
(283, 10744)
(284, 10892)
(285, 10825)
(286, 10949)
(287, 10891)
(288, 10904)
(289, 11088)
(290, 11089)
(291, 11114)
(292, 11147)
(293, 11204)
(294, 11156)
(295, 11233)
(296, 11272)
(297, 11324)
(298, 11325)
(299, 11314)
(300, 11209)
(301, 11352)
(302, 11294)
(303, 11414)
(304, 11379)
(305, 11435)
(306, 11485)
(307, 11617)
(308, 11501)
(309, 11687)
(310, 11725)
(311, 11629)
(312, 11632)
(313, 11825)
(314, 11846)
(315, 11890)
(316, 11896)
(317, 11932)
(318, 12021)
(319, 12113)
(320, 12043)
(321, 12249)
(322, 12196)
(323, 12263)
(324, 12327)
(325, 12315)
(326, 12421)
(327, 12480)
(328, 12527)
(329, 12420)
(330, 12499)
(331, 12460)
(332, 12606)
(333, 12713)
(334, 12685)
(335, 12772)
(336, 12775)
(337, 12744)
(338, 12911)
(339, 12846)
(340, 12958)
(341, 12890)
(342, 12947)
(343, 13100)
(344, 12953)
(345, 13166)
(346, 13170)
(347, 13074)
(348, 13247)
(349, 13270)
(350, 13338)
(351, 13312)
(352, 13253)
(353, 13400)
(354, 13485)
(355, 13447)
(356, 13407)
(357, 13512)
(358, 13474)
(359, 13574)
(360, 13547)
(361, 13710)
(362, 13654)
(363, 13737)
(364, 13808)
(365, 13771)
(366, 13896)
(367, 13922)
(368, 13861)
(369, 13992)
(370, 14021)
(371, 14078)
(372, 13961)
(373, 14089)
(374, 14087)
(375, 14234)
(376, 14175)
(377, 14160)
(378, 14336)
(379, 14309)
(380, 14249)
(381, 14273)
(382, 14390)
(383, 14342)
(384, 14412)
(385, 14554)
(386, 14591)
(387, 14527)
(388, 14523)
(389, 14557)
(390, 14620)
(391, 14725)
(392, 14726)
(393, 14698)
(394, 14819)
(395, 14899)
(396, 14801)
(397, 14919)
(398, 14930)
(399, 14917)
(400, 15058)
(401, 14988)
(402, 15031)
(403, 15138)
(404, 15101)
(405, 15190)
(406, 15164)
(407, 15334)
(408, 15309)
(409, 15347)
(410, 15336)
(411, 15360)
(412, 15495)
(413, 15417)
(414, 15572)
(415, 15589)
(416, 15493)
(417, 15532)
(418, 15682)
(419, 15638)
(420, 15662)
(421, 15684)
(422, 15806)
(423, 15768)
(424, 15898)
(425, 15883)
(426, 15994)
(427, 15984)
(428, 15946)
(429, 15999)
(430, 16147)
(431, 16181)
(432, 16148)
(433, 16109)
(434, 16191)
(435, 16284)
(436, 16299)
(437, 16298)
(438, 16350)
(439, 16480)
(440, 16505)
(441, 16488)
(442, 16455)
(443, 16581)
(444, 16625)
(445, 16690)
(446, 16622)
(447, 16710)
(448, 16779)
(449, 16674)
(450, 16858)
(451, 16741)
(452, 16775)
(453, 16872)
(454, 16856)
(455, 17008)
(456, 17055)
(457, 17092)
(458, 17090)
(459, 17164)
(460, 17118)
(461, 17223)
(462, 17238)
(463, 17227)
(464, 17205)
(465, 17236)
(466, 17324)
(467, 17397)
(468, 17425)
(469, 17472)
(470, 17533)
(471, 17433)
(472, 17456)
(473, 17537)
(474, 17592)
(475, 17544)
(476, 17678)
(477, 17730)
(478, 17640)
(479, 17800)
(480, 17842)
(481, 17781)
(482, 17844)
(483, 17839)
(484, 17939)
(485, 17954)
(486, 17960)
(487, 17991)
(488, 17977)
(489, 18154)
(490, 18037)
(491, 18183)
(492, 18254)
(493, 18272)
(494, 18347)
(495, 18357)
(496, 18361)
(497, 18422)
(498, 18352)
(499, 18503)
(500, 18392)
(501, 18511)
(502, 18603)
(503, 18617)
(504, 18660)
(505, 18653)
(506, 18604)
(507, 18799)
(508, 18743)
(509, 18706)
(510, 18737)
(511, 18818)
(512, 18967)
(513, 19009)
(514, 18922)
(515, 18921)
(516, 19099)
(517, 19079)
(518, 19054)
(519, 19169)
(520, 19147)
(521, 19245)
(522, 19379)
(523, 19285)
(524, 19329)
(525, 19355)
(526, 19507)
(527, 19484)
(528, 19564)
(529, 19490)
(530, 19599)
(531, 19612)
(532, 19742)
(533, 19661)
(534, 19679)
(535, 19872)
(536, 19835)
(537, 19809)
(538, 19965)
(539, 19994)
(540, 20060)
(541, 19977)
(542, 20072)
(543, 20038)
(544, 20106)
(545, 20081)
(546, 20131)
(547, 20167)
(548, 20320)
(549, 20243)
(550, 20337)
(551, 20341)
(552, 20356)
(553, 20446)
(554, 20510)
(555, 20579)
(556, 20553)
(557, 20652)
(558, 20546)
(559, 20581)
(560, 20656)
(561, 20643)
(562, 20791)
(563, 20729)
(564, 20888)
(565, 20931)
(566, 20937)
(567, 20876)
(568, 20906)
(569, 20941)
(570, 21072)
(571, 21037)
(572, 21121)
(573, 21077)
(574, 21171)
(575, 21153)
(576, 21174)
(577, 21231)
(578, 21334)
(579, 21299)
(580, 21338)
(581, 21436)
(582, 21421)
(583, 21439)
(584, 21541)
(585, 21595)
(586, 21579)
(587, 21580)
(588, 21577)
(589, 21606)
(590, 21650)
(591, 21754)
(592, 21708)
(593, 21768)
(594, 21837)
(595, 21907)
(596, 21873)
(597, 21965)
(598, 21945)
(599, 22008)
(600, 22013)
(601, 22061)
(602, 22050)
(603, 22217)
(604, 22246)
(605, 22216)
(606, 22331)
(607, 22327)
(608, 22392)
(609, 22351)
(610, 22306)
(611, 22455)
(612, 22476)
(613, 22526)
(614, 22472)
(615, 22631)
(616, 22519)
(617, 22626)
(618, 22702)
(619, 22639)
(620, 22730)
(621, 22765)
(622, 22860)
(623, 22835)
(624, 22839)
(625, 22828)
(626, 22894)
(627, 23009)
(628, 23059)
(629, 23050)
(630, 23137)
(631, 23164)
(632, 23218)
(633, 23161)
(634, 23230)
(635, 23345)
(636, 23318)
(637, 23297)
(638, 23470)
(639, 23438)
(640, 23509)
(641, 23531)
(642, 23616)
(643, 23653)
(644, 23623)
(645, 23738)
(646, 23661)
(647, 23810)
(648, 23723)
(649, 23718)
(650, 23823)
(651, 23955)
(652, 23969)
(653, 23980)
(654, 23913)
(655, 24099)
(656, 24050)
(657, 24140)
(658, 24172)
(659, 24090)
(660, 24180)
(661, 24279)
(662, 24217)
(663, 24312)
(664, 24334)
(665, 24314)
(666, 24427)
(667, 24412)
(668, 24514)
(669, 24431)
(670, 24507)
(671, 24499)
(672, 24678)
(673, 24707)
(674, 24673)
(675, 24730)
(676, 24707)
(677, 24709)
(678, 24801)
(679, 24819)
(680, 24879)
(681, 24894)
(682, 25002)
(683, 25082)
(684, 25050)
(685, 25035)
(686, 25143)
(687, 25223)
(688, 25158)
(689, 25186)
(690, 25369)
(691, 25314)
(692, 25418)
(693, 25457)
(694, 25482)
(695, 25516)
(696, 25495)
(697, 25493)
(698, 25524)
(699, 25570)
(700, 25677)
(701, 25690)
(702, 25785)
(703, 25668)
(704, 25843)
(705, 25906)
(706, 25949)
(707, 25861)
(708, 25911)
(709, 26041)
(710, 25988)
(711, 26117)
(712, 26124)
(713, 26183)
(714, 26068)
(715, 26261)
(716, 26284)
(717, 26235)
(718, 26254)
(719, 26295)
(720, 26370)
(721, 26429)
(722, 26334)
(723, 26443)
(724, 26449)
(725, 26484)
(726, 26510)
(727, 26511)
(728, 26537)
(729, 26693)
(730, 26618)
(731, 26659)
(732, 26670)
(733, 26740)
(734, 26765)
(735, 26816)
(736, 26896)
(737, 26844)
(738, 26992)
(739, 27055)
(740, 26988)
(741, 27076)
(742, 27056)
(743, 27120)
(744, 27132)
(745, 27172)
(746, 27239)
(747, 27244)
(748, 27300)
(749, 27277)
(750, 27305)
(751, 27465)
(752, 27476)
(753, 27408)
(754, 27507)
(755, 27578)
(756, 27636)
(757, 27518)
(758, 27699)
(759, 27692)
(760, 27624)
(761, 27805)
(762, 27793)
(763, 27846)
(764, 27836)
(765, 27902)
(766, 27827)
(767, 27854)
(768, 27973)
(769, 28015)
(770, 28108)
(771, 28140)
(772, 28218)
(773, 28181)
(774, 28197)
(775, 28295)
(776, 28293)
(777, 28266)
(778, 28295)
(779, 28332)
(780, 28496)
(781, 28450)
(782, 28522)
(783, 28620)
(784, 28637)
(785, 28519)
(786, 28615)
(787, 28718)
(788, 28655)
(789, 28701)
(790, 28846)
(791, 28788)
(792, 28798)
(793, 28905)
(794, 28883)
(795, 29062)
(796, 29003)
(797, 29080)
(798, 29006)
(799, 29200)
(800, 29122)
(801, 29280)
(802, 29249)
(803, 29363)
(804, 29395)
(805, 29293)
(806, 29394)
(807, 29373)
(808, 29411)
(809, 29558)
(810, 29604)
(811, 29634)
(812, 29598)
(813, 29779)
(814, 29846)
(815, 29868)
(816, 29781)
(817, 29869)
(818, 30017)
(819, 29940)
(820, 29902)
(821, 29975)
(822, 30090)
(823, 30154)
(824, 30192)
(825, 30158)
(826, 30294)
(827, 30309)
(828, 30338)
(829, 30384)
(830, 30403)
(831, 30364)
(832, 30355)
(833, 30469)
(834, 30522)
(835, 30511)
(836, 30599)
(837, 30517)
(838, 30661)
(839, 30611)
(840, 30703)
(841, 30785)
(842, 30747)
(843, 30772)
(844, 30868)
(845, 30778)
(846, 30844)
(847, 30872)
(848, 30967)
(849, 30970)
(850, 30981)
(851, 30991)
(852, 31067)
(853, 31099)
(854, 31137)
(855, 31205)
(856, 31203)
(857, 31321)
(858, 31349)
(859, 31338)
(860, 31360)
(861, 31470)
(862, 31476)
(863, 31472)
(864, 31526)
(865, 31592)
(866, 31581)
(867, 31599)
(868, 31719)
(869, 31707)
(870, 31699)
(871, 31700)
(872, 31775)
(873, 31738)
(874, 31906)
(875, 31819)
(876, 31957)
(877, 31978)
(878, 32049)
(879, 32093)
(880, 32010)
(881, 32071)
(882, 32179)
(883, 32094)
(884, 32202)
(885, 32161)
(886, 32259)
(887, 32355)
(888, 32275)
(889, 32388)
(890, 32416)
(891, 32422)
(892, 32461)
(893, 32507)
(894, 32474)
(895, 32557)
(896, 32611)
(897, 32533)
(898, 32573)
(899, 32662)
(900, 32635)
(901, 32760)
(902, 32687)
(903, 32827)
(904, 32778)
(905, 32866)
(906, 32883)
(907, 32913)
(908, 32909)
(909, 32912)
(910, 32976)
(911, 33009)
(912, 33095)
(913, 33118)
(914, 33177)
(915, 33135)
(916, 33173)
(917, 33168)
(918, 33305)
(919, 33310)
(920, 33251)
(921, 33323)
(922, 33474)
(923, 33384)
(924, 33464)
(925, 33543)
(926, 33515)
(927, 33517)
(928, 33538)
(929, 33561)
(930, 33633)
(931, 33737)
(932, 33693)
(933, 33764)
(934, 33778)
(935, 33865)
(936, 33812)
(937, 33875)
(938, 33982)
(939, 34024)
(940, 34012)
(941, 34033)
(942, 34036)
(943, 34063)
(944, 34203)
(945, 34236)
(946, 34192)
(947, 34365)
(948, 34321)
(949, 34405)
(950, 34323)
(951, 34457)
(952, 34384)
(953, 34419)
(954, 34467)
(955, 34625)
(956, 34625)
(957, 34644)
(958, 34724)
(959, 34674)
(960, 34807)
(961, 34880)
(962, 34787)
(963, 34817)
(964, 34890)
(965, 34982)
(966, 35055)
(967, 35002)
(968, 34990)
(969, 35212)
(970, 35194)
(971, 35247)
(972, 35223)
(973, 35350)
(974, 35388)
(975, 35332)
(976, 35417)
(977, 35424)
(978, 35504)
(979, 35497)
(980, 35627)
(981, 35573)
(982, 35713)
(983, 35761)
(984, 35781)
(985, 35839)
(986, 35770)
(987, 36008)
(988, 35883)
(989, 35912)
(990, 36106)
(991, 36068)
(992, 36091)
(993, 36110)
(994, 36128)
(995, 36202)
(996, 36255)
(997, 36295)
(998, 36316)
(999, 36332)
(1000, 36353)


==> Data/GOneMax-n500-r4.txt <==
(50, 16844)
(51, 16568)
(52, 16543)
(53, 16303)
(54, 16079)
(55, 15933)
(56, 15485)
(57, 15179)
(58, 15052)
(59, 14754)
(60, 14606)
(61, 14426)
(62, 14110)
(63, 13877)
(64, 13601)
(65, 13289)
(66, 13100)
(67, 12871)
(68, 12647)
(69, 12310)
(70, 11981)
(71, 11816)
(72, 11510)
(73, 11195)
(74, 10926)
(75, 10656)
(76, 10384)
(77, 10070)
(78, 9733)
(79, 9587)
(80, 9654)
(81, 9174)
(82, 9081)
(83, 8765)
(84, 8607)
(85, 8374)
(86, 8199)
(87, 8066)
(88, 7804)
(89, 7690)
(90, 7559)
(91, 7582)
(92, 7423)
(93, 7476)
(94, 7345)
(95, 7450)
(96, 7351)
(97, 7287)
(98, 7197)
(99, 7195)
(100, 7158)
(101, 7182)
(102, 7126)
(103, 7134)
(104, 7077)
(105, 7055)
(106, 7002)
(107, 6914)
(108, 6963)
(109, 6916)
(110, 6826)
(111, 6774)
(112, 6890)
(113, 6849)
(114, 6860)
(115, 6894)
(116, 6869)
(117, 6971)
(118, 6953)
(119, 6988)
(120, 6969)
(121, 7113)
(122, 7071)
(123, 7086)
(124, 7218)
(125, 7260)
(126, 7218)
(127, 7253)
(128, 7326)
(129, 7298)
(130, 7329)
(131, 7384)
(132, 7428)
(133, 7428)
(134, 7485)
(135, 7619)
(136, 7592)
(137, 7558)
(138, 7609)
(139, 7632)
(140, 7726)
(141, 7767)
(142, 7848)
(143, 7794)
(144, 7866)
(145, 7862)
(146, 7910)
(147, 7907)
(148, 7971)
(149, 7980)
(150, 8070)
(151, 8089)
(152, 8142)
(153, 8191)
(154, 8294)
(155, 8241)
(156, 8251)
(157, 8292)
(158, 8305)
(159, 8403)
(160, 8420)
(161, 8414)
(162, 8473)
(163, 8523)
(164, 8531)
(165, 8561)
(166, 8669)
(167, 8624)
(168, 8728)
(169, 8705)
(170, 8774)
(171, 8742)
(172, 8837)
(173, 8922)
(174, 8918)
(175, 8976)
(176, 8998)
(177, 9062)
(178, 9008)
(179, 9124)
(180, 9135)
(181, 9172)
(182, 9183)
(183, 9244)
(184, 9278)
(185, 9340)
(186, 9383)
(187, 9399)
(188, 9377)
(189, 9439)
(190, 9482)
(191, 9516)
(192, 9505)
(193, 9613)
(194, 9606)
(195, 9592)
(196, 9693)
(197, 9685)
(198, 9758)
(199, 9811)
(200, 9886)
(201, 9842)
(202, 9926)
(203, 9928)
(204, 9938)
(205, 10035)
(206, 10053)
(207, 10137)
(208, 10105)
(209, 10161)
(210, 10144)
(211, 10195)
(212, 10222)
(213, 10326)
(214, 10361)
(215, 10395)
(216, 10370)
(217, 10446)
(218, 10493)
(219, 10517)
(220, 10586)
(221, 10568)
(222, 10634)
(223, 10610)
(224, 10678)
(225, 10801)
(226, 10724)
(227, 10843)
(228, 10854)
(229, 10896)
(230, 10954)
(231, 10912)
(232, 11009)
(233, 11109)
(234, 11041)
(235, 11154)
(236, 11093)
(237, 11138)
(238, 11255)
(239, 11260)
(240, 11210)
(241, 11275)
(242, 11360)
(243, 11330)
(244, 11337)
(245, 11467)
(246, 11535)
(247, 11501)
(248, 11621)
(249, 11528)
(250, 11573)
(251, 11649)
(252, 11700)
(253, 11789)
(254, 11787)
(255, 11871)
(256, 11793)
(257, 11903)
(258, 11879)
(259, 11994)
(260, 11922)
(261, 11950)
(262, 11984)
(263, 12061)
(264, 12201)
(265, 12162)
(266, 12140)
(267, 12301)
(268, 12327)
(269, 12338)
(270, 12381)
(271, 12379)
(272, 12372)
(273, 12516)
(274, 12561)
(275, 12453)
(276, 12555)
(277, 12609)
(278, 12556)
(279, 12741)
(280, 12645)
(281, 12698)
(282, 12829)
(283, 12744)
(284, 12892)
(285, 12825)
(286, 12949)
(287, 12891)
(288, 12904)
(289, 13088)
(290, 13089)
(291, 13114)
(292, 13147)
(293, 13204)
(294, 13156)
(295, 13233)
(296, 13272)
(297, 13324)
(298, 13325)
(299, 13314)
(300, 13209)
(301, 13258)
(302, 13434)
(303, 13551)
(304, 13604)
(305, 13778)
(306, 13616)
(307, 13636)
(308, 13698)
(309, 13933)
(310, 14224)
(311, 13964)
(312, 14217)
(313, 14171)
(314, 14249)
(315, 14325)
(316, 14203)
(317, 14386)
(318, 14478)
(319, 14405)
(320, 14402)
(321, 14592)
(322, 14703)
(323, 14587)
(324, 14596)
(325, 14811)
(326, 14749)
(327, 14746)
(328, 14817)
(329, 14978)
(330, 14948)
(331, 14952)
(332, 15156)
(333, 15018)
(334, 15113)
(335, 15239)
(336, 15144)
(337, 15178)
(338, 15362)
(339, 15244)
(340, 15267)
(341, 15360)
(342, 15358)
(343, 15406)
(344, 15420)
(345, 15525)
(346, 15633)
(347, 15567)
(348, 15704)
(349, 15660)
(350, 15639)
(351, 15802)
(352, 15867)
(353, 15775)
(354, 15945)
(355, 15866)
(356, 15863)
(357, 16067)
(358, 16090)
(359, 15990)
(360, 16145)
(361, 16059)
(362, 16252)
(363, 16178)
(364, 16217)
(365, 16236)
(366, 16241)
(367, 16405)
(368, 16388)
(369, 16543)
(370, 16469)
(371, 16516)
(372, 16532)
(373, 16565)
(374, 16634)
(375, 16633)
(376, 16693)
(377, 16726)
(378, 16752)
(379, 16947)
(380, 16836)
(381, 16959)
(382, 17040)
(383, 17018)
(384, 16979)
(385, 17024)
(386, 17122)
(387, 17291)
(388, 17310)
(389, 17282)
(390, 17251)
(391, 17343)
(392, 17411)
(393, 17411)
(394, 17461)
(395, 17506)
(396, 17682)
(397, 17672)
(398, 17718)
(399, 17635)
(400, 17793)
(401, 17800)
(402, 17973)
(403, 18007)
(404, 17907)
(405, 18035)
(406, 18125)
(407, 18005)
(408, 18073)
(409, 18194)
(410, 18264)
(411, 18230)
(412, 18385)
(413, 18297)
(414, 18400)
(415, 18476)
(416, 18518)
(417, 18522)
(418, 18550)
(419, 18638)
(420, 18621)
(421, 18621)
(422, 18656)
(423, 18739)
(424, 18817)
(425, 18885)
(426, 18915)
(427, 18801)
(428, 18914)
(429, 18921)
(430, 19053)
(431, 19079)
(432, 19201)
(433, 19090)
(434, 19179)
(435, 19156)
(436, 19323)
(437, 19269)
(438, 19424)
(439, 19314)
(440, 19404)
(441, 19558)
(442, 19464)
(443, 19452)
(444, 19648)
(445, 19682)
(446, 19657)
(447, 19764)
(448, 19699)
(449, 19782)
(450, 19901)
(451, 19858)
(452, 19856)
(453, 19892)
(454, 19946)
(455, 20034)
(456, 20033)
(457, 20179)
(458, 20235)
(459, 20317)
(460, 20314)
(461, 20300)
(462, 20405)
(463, 20329)
(464, 20413)
(465, 20548)
(466, 20506)
(467, 20571)
(468, 20577)
(469, 20680)
(470, 20647)
(471, 20802)
(472, 20859)
(473, 20783)
(474, 20884)
(475, 20941)
(476, 20941)
(477, 20983)
(478, 21000)
(479, 21087)
(480, 21218)
(481, 21260)
(482, 21300)
(483, 21156)
(484, 21285)
(485, 21235)
(486, 21403)
(487, 21458)
(488, 21498)
(489, 21521)
(490, 21547)
(491, 21619)
(492, 21497)
(493, 21713)
(494, 21759)
(495, 21665)
(496, 21829)
(497, 21796)
(498, 21784)
(499, 21796)
(500, 21907)
(501, 21856)
(502, 21999)
(503, 22009)
(504, 21982)
(505, 22155)
(506, 22107)
(507, 22252)
(508, 22311)
(509, 22214)
(510, 22272)
(511, 22346)
(512, 22486)
(513, 22374)
(514, 22418)
(515, 22587)
(516, 22521)
(517, 22583)
(518, 22696)
(519, 22775)
(520, 22725)
(521, 22688)
(522, 22717)
(523, 22891)
(524, 22794)
(525, 22961)
(526, 22929)
(527, 22905)
(528, 23126)
(529, 23160)
(530, 23199)
(531, 23213)
(532, 23294)
(533, 23248)
(534, 23326)
(535, 23250)
(536, 23450)
(537, 23352)
(538, 23447)
(539, 23432)
(540, 23528)
(541, 23638)
(542, 23496)
(543, 23607)
(544, 23630)
(545, 23657)
(546, 23775)
(547, 23820)
(548, 23764)
(549, 23907)
(550, 23877)
(551, 23915)
(552, 23880)
(553, 24098)
(554, 23978)
(555, 24041)
(556, 24068)
(557, 24258)
(558, 24168)
(559, 24170)
(560, 24393)
(561, 24357)
(562, 24415)
(563, 24527)
(564, 24554)
(565, 24487)
(566, 24569)
(567, 24496)
(568, 24623)
(569, 24577)
(570, 24628)
(571, 24811)
(572, 24860)
(573, 24858)
(574, 24791)
(575, 24983)
(576, 24937)
(577, 24948)
(578, 24974)
(579, 25084)
(580, 25230)
(581, 25191)
(582, 25293)
(583, 25196)
(584, 25257)
(585, 25323)
(586, 25283)
(587, 25510)
(588, 25381)
(589, 25575)
(590, 25541)
(591, 25610)
(592, 25568)
(593, 25671)
(594, 25601)
(595, 25688)
(596, 25848)
(597, 25724)
(598, 25944)
(599, 25855)
(600, 25993)
(601, 25982)
(602, 25921)
(603, 26088)
(604, 26040)
(605, 26198)
(606, 26257)
(607, 26130)
(608, 26296)
(609, 26335)
(610, 26455)
(611, 26480)
(612, 26525)
(613, 26535)
(614, 26578)
(615, 26646)
(616, 26539)
(617, 26577)
(618, 26632)
(619, 26730)
(620, 26766)
(621, 26829)
(622, 26871)
(623, 26910)
(624, 27012)
(625, 26961)
(626, 27095)
(627, 27027)
(628, 27146)
(629, 27267)
(630, 27309)
(631, 27247)
(632, 27278)
(633, 27513)
(634, 27421)
(635, 27484)
(636, 27439)
(637, 27554)
(638, 27603)
(639, 27611)
(640, 27637)
(641, 27709)
(642, 27929)
(643, 27764)
(644, 27808)
(645, 28048)
(646, 28070)
(647, 27974)
(648, 28050)
(649, 28145)
(650, 28104)
(651, 28240)
(652, 28313)
(653, 28353)
(654, 28278)
(655, 28345)
(656, 28403)
(657, 28517)
(658, 28498)
(659, 28458)
(660, 28493)
(661, 28658)
(662, 28617)
(663, 28771)
(664, 28819)
(665, 28705)
(666, 28864)
(667, 28897)
(668, 28896)
(669, 28937)
(670, 28985)
(671, 28972)
(672, 29123)
(673, 29036)
(674, 29179)
(675, 29195)
(676, 29157)
(677, 29275)
(678, 29224)
(679, 29288)
(680, 29394)
(681, 29544)
(682, 29497)
(683, 29604)
(684, 29532)
(685, 29576)
(686, 29750)
(687, 29784)
(688, 29805)
(689, 29692)
(690, 29811)
(691, 29892)
(692, 29886)
(693, 29880)
(694, 29922)
(695, 30134)
(696, 30072)
(697, 30061)
(698, 30150)
(699, 30186)
(700, 30268)
(701, 30305)
(702, 30303)
(703, 30400)
(704, 30524)
(705, 30532)
(706, 30517)
(707, 30637)
(708, 30565)
(709, 30666)
(710, 30580)
(711, 30724)
(712, 30845)
(713, 30860)
(714, 30941)
(715, 30794)
(716, 31018)
(717, 30895)
(718, 31004)
(719, 31056)
(720, 31176)
(721, 31158)
(722, 31264)
(723, 31239)
(724, 31294)
(725, 31319)
(726, 31384)
(727, 31435)
(728, 31310)
(729, 31488)
(730, 31542)
(731, 31589)
(732, 31489)
(733, 31505)
(734, 31621)
(735, 31624)
(736, 31724)
(737, 31764)
(738, 31806)
(739, 31756)
(740, 31949)
(741, 31941)
(742, 32021)
(743, 31897)
(744, 32075)
(745, 32048)
(746, 32048)
(747, 32066)
(748, 32175)
(749, 32157)
(750, 32347)
(751, 32211)
(752, 32399)
(753, 32297)
(754, 32328)
(755, 32431)
(756, 32537)
(757, 32506)
(758, 32630)
(759, 32713)
(760, 32682)
(761, 32644)
(762, 32724)
(763, 32865)
(764, 32725)
(765, 32885)
(766, 32831)
(767, 32933)
(768, 33016)
(769, 33063)
(770, 33030)
(771, 33085)
(772, 33084)
(773, 33142)
(774, 33316)
(775, 33340)
(776, 33244)
(777, 33359)
(778, 33387)
(779, 33384)
(780, 33504)
(781, 33549)
(782, 33650)
(783, 33632)
(784, 33669)
(785, 33596)
(786, 33813)
(787, 33839)
(788, 33771)
(789, 33912)
(790, 33876)
(791, 33833)
(792, 33994)
(793, 34090)
(794, 34089)
(795, 34141)
(796, 34041)
(797, 34161)
(798, 34280)
(799, 34288)
(800, 34198)
(801, 34286)
(802, 34399)
(803, 34419)
(804, 34353)
(805, 34540)
(806, 34569)
(807, 34555)
(808, 34624)
(809, 34555)
(810, 34592)
(811, 34697)
(812, 34802)
(813, 34824)
(814, 34810)
(815, 34854)
(816, 34932)
(817, 34930)
(818, 34856)
(819, 35049)
(820, 35015)
(821, 35016)
(822, 35002)
(823, 35220)
(824, 35172)
(825, 35308)
(826, 35318)
(827, 35318)
(828, 35272)
(829, 35510)
(830, 35450)
(831, 35482)
(832, 35569)
(833, 35672)
(834, 35576)
(835, 35636)
(836, 35834)
(837, 35728)
(838, 35779)
(839, 35909)
(840, 35892)
(841, 35893)
(842, 36010)
(843, 36082)
(844, 36031)
(845, 36187)
(846, 36124)
(847, 36143)
(848, 36202)
(849, 36293)
(850, 36383)
(851, 36418)
(852, 36473)
(853, 36501)
(854, 36488)
(855, 36537)
(856, 36578)
(857, 36722)
(858, 36724)
(859, 36802)
(860, 36701)
(861, 36851)
(862, 36988)
(863, 36875)
(864, 37074)
(865, 37075)
(866, 37082)
(867, 37189)
(868, 37218)
(869, 37095)
(870, 37256)
(871, 37295)
(872, 37338)
(873, 37359)
(874, 37350)
(875, 37338)
(876, 37437)
(877, 37522)
(878, 37530)
(879, 37687)
(880, 37583)
(881, 37580)
(882, 37668)
(883, 37841)
(884, 37710)
(885, 37926)
(886, 37870)
(887, 37855)
(888, 37982)
(889, 38030)
(890, 38077)
(891, 38205)
(892, 38177)
(893, 38273)
(894, 38341)
(895, 38268)
(896, 38283)
(897, 38395)
(898, 38398)
(899, 38517)
(900, 38599)
(901, 38597)
(902, 38619)
(903, 38679)
(904, 38789)
(905, 38754)
(906, 38862)
(907, 38865)
(908, 38932)
(909, 38909)
(910, 38961)
(911, 39050)
(912, 39126)
(913, 39113)
(914, 39092)
(915, 39174)
(916, 39166)
(917, 39383)
(918, 39327)
(919, 39360)
(920, 39414)
(921, 39361)
(922, 39587)
(923, 39549)
(924, 39507)
(925, 39667)
(926, 39721)
(927, 39701)
(928, 39707)
(929, 39705)
(930, 39722)
(931, 39916)
(932, 39975)
(933, 39854)
(934, 39883)
(935, 40113)
(936, 40037)
(937, 40130)
(938, 40072)
(939, 40174)
(940, 40183)
(941, 40240)
(942, 40308)
(943, 40447)
(944, 40462)
(945, 40425)
(946, 40522)
(947, 40463)
(948, 40632)
(949, 40632)
(950, 40586)
(951, 40764)
(952, 40673)
(953, 40706)
(954, 40708)
(955, 40741)
(956, 40858)
(957, 41018)
(958, 40895)
(959, 40904)
(960, 41063)
(961, 41018)
(962, 41223)
(963, 41161)
(964, 41278)
(965, 41260)
(966, 41310)
(967, 41410)
(968, 41436)
(969, 41415)
(970, 41401)
(971, 41430)
(972, 41563)
(973, 41555)
(974, 41632)
(975, 41634)
(976, 41652)
(977, 41761)
(978, 41811)
(979, 41824)
(980, 41837)
(981, 41861)
(982, 41820)
(983, 41945)
(984, 42047)
(985, 42025)
(986, 41982)
(987, 42038)
(988, 42081)
(989, 42135)
(990, 42196)
(991, 42216)
(992, 42256)
(993, 42304)
(994, 42333)
(995, 42375)
(996, 42406)
(997, 42476)
(998, 42517)
(999, 42579)
(1000, 42607)


==> Data/GOneMax-n500-r5.txt <==
(50, 31358)
(51, 31049)
(52, 30263)
(53, 29936)
(54, 29379)
(55, 28916)
(56, 28390)
(57, 28415)
(58, 27986)
(59, 27033)
(60, 26694)
(61, 26329)
(62, 26025)
(63, 25805)
(64, 25468)
(65, 25203)
(66, 24635)
(67, 24484)
(68, 24181)
(69, 23605)
(70, 23467)
(71, 23335)
(72, 22905)
(73, 22356)
(74, 22112)
(75, 21593)
(76, 21333)
(77, 21068)
(78, 20832)
(79, 20475)
(80, 20023)
(81, 19826)
(82, 19389)
(83, 18999)
(84, 18631)
(85, 18415)
(86, 18038)
(87, 17723)
(88, 17385)
(89, 17284)
(90, 16814)
(91, 16341)
(92, 16226)
(93, 15934)
(94, 15717)
(95, 15371)
(96, 15141)
(97, 14960)
(98, 14716)
(99, 14531)
(100, 14132)
(101, 13900)
(102, 13591)
(103, 13137)
(104, 13005)
(105, 12710)
(106, 12536)
(107, 12452)
(108, 12341)
(109, 12335)
(110, 12176)
(111, 12009)
(112, 11736)
(113, 11496)
(114, 11468)
(115, 11453)
(116, 11376)
(117, 11350)
(118, 11120)
(119, 10959)
(120, 10732)
(121, 10661)
(122, 10456)
(123, 10319)
(124, 10258)
(125, 10140)
(126, 9987)
(127, 9970)
(128, 9923)
(129, 9752)
(130, 9632)
(131, 9639)
(132, 9437)
(133, 9428)
(134, 9485)
(135, 9619)
(136, 9592)
(137, 9558)
(138, 9609)
(139, 9632)
(140, 9726)
(141, 9767)
(142, 9848)
(143, 9794)
(144, 9866)
(145, 9862)
(146, 9910)
(147, 9907)
(148, 9971)
(149, 9980)
(150, 10070)
(151, 10089)
(152, 10142)
(153, 10191)
(154, 10294)
(155, 10241)
(156, 10251)
(157, 10292)
(158, 10305)
(159, 10403)
(160, 10420)
(161, 10414)
(162, 10473)
(163, 10523)
(164, 10531)
(165, 10561)
(166, 10669)
(167, 10624)
(168, 10728)
(169, 10705)
(170, 10774)
(171, 10742)
(172, 10837)
(173, 10922)
(174, 10918)
(175, 10976)
(176, 10998)
(177, 11062)
(178, 11008)
(179, 11124)
(180, 11135)
(181, 11172)
(182, 11183)
(183, 11244)
(184, 11278)
(185, 11340)
(186, 11383)
(187, 11399)
(188, 11377)
(189, 11439)
(190, 11482)
(191, 11516)
(192, 11505)
(193, 11613)
(194, 11606)
(195, 11592)
(196, 11693)
(197, 11685)
(198, 11758)
(199, 11811)
(200, 11886)
(201, 11842)
(202, 11926)
(203, 11928)
(204, 11938)
(205, 12035)
(206, 12053)
(207, 12137)
(208, 12105)
(209, 12161)
(210, 12144)
(211, 12195)
(212, 12222)
(213, 12326)
(214, 12361)
(215, 12395)
(216, 12370)
(217, 12446)
(218, 12493)
(219, 12517)
(220, 12586)
(221, 12568)
(222, 12634)
(223, 12610)
(224, 12678)
(225, 12801)
(226, 12724)
(227, 12843)
(228, 12854)
(229, 12896)
(230, 12954)
(231, 12912)
(232, 13009)
(233, 13109)
(234, 13041)
(235, 13154)
(236, 13093)
(237, 13138)
(238, 13255)
(239, 13260)
(240, 13210)
(241, 13275)
(242, 13360)
(243, 13330)
(244, 13337)
(245, 13467)
(246, 13535)
(247, 13501)
(248, 13621)
(249, 13528)
(250, 13573)
(251, 13649)
(252, 13700)
(253, 13789)
(254, 13787)
(255, 13871)
(256, 13793)
(257, 13903)
(258, 13879)
(259, 13994)
(260, 13922)
(261, 13950)
(262, 13984)
(263, 14061)
(264, 14201)
(265, 14162)
(266, 14140)
(267, 14301)
(268, 14327)
(269, 14338)
(270, 14381)
(271, 14379)
(272, 14372)
(273, 14516)
(274, 14561)
(275, 14453)
(276, 14555)
(277, 14609)
(278, 14556)
(279, 14741)
(280, 14645)
(281, 14698)
(282, 14829)
(283, 14744)
(284, 14892)
(285, 14825)
(286, 14949)
(287, 14891)
(288, 14904)
(289, 15088)
(290, 15089)
(291, 15114)
(292, 15147)
(293, 15204)
(294, 15156)
(295, 15233)
(296, 15272)
(297, 15324)
(298, 15325)
(299, 15314)
(300, 15148)
(301, 15187)
(302, 15267)
(303, 15499)
(304, 15574)
(305, 15548)
(306, 15806)
(307, 15633)
(308, 15773)
(309, 16057)
(310, 16086)
(311, 15966)
(312, 16166)
(313, 16086)
(314, 16167)
(315, 16131)
(316, 16304)
(317, 16337)
(318, 16387)
(319, 16268)
(320, 16363)
(321, 16433)
(322, 16541)
(323, 16503)
(324, 16542)
(325, 16529)
(326, 16562)
(327, 16591)
(328, 16730)
(329, 16773)
(330, 16675)
(331, 16781)
(332, 16918)
(333, 16800)
(334, 16922)
(335, 16878)
(336, 16989)
(337, 16958)
(338, 17071)
(339, 17082)
(340, 17173)
(341, 17258)
(342, 17179)
(343, 17261)
(344, 17287)
(345, 17293)
(346, 17480)
(347, 17424)
(348, 17424)
(349, 17626)
(350, 17557)
(351, 17592)
(352, 17573)
(353, 17740)
(354, 17793)
(355, 17780)
(356, 17894)
(357, 17943)
(358, 17917)
(359, 18001)
(360, 18073)
(361, 18057)
(362, 18174)
(363, 18162)
(364, 18275)
(365, 18213)
(366, 18175)
(367, 18385)
(368, 18358)
(369, 18429)
(370, 18381)
(371, 18402)
(372, 18507)
(373, 18552)
(374, 18620)
(375, 18708)
(376, 18709)
(377, 18705)
(378, 18702)
(379, 18867)
(380, 18808)
(381, 18908)
(382, 19073)
(383, 18951)
(384, 18952)
(385, 19048)
(386, 19237)
(387, 19224)
(388, 19254)
(389, 19357)
(390, 19483)
(391, 19480)
(392, 19563)
(393, 19644)
(394, 19641)
(395, 19648)
(396, 19829)
(397, 19859)
(398, 19965)
(399, 19834)
(400, 20039)
(401, 20053)
(402, 20116)
(403, 20057)
(404, 20124)
(405, 20238)
(406, 20193)
(407, 20306)
(408, 20370)
(409, 20330)
(410, 20328)
(411, 20429)
(412, 20618)
(413, 20473)
(414, 20674)
(415, 20661)
(416, 20808)
(417, 20691)
(418, 20837)
(419, 20932)
(420, 20988)
(421, 20905)
(422, 20919)
(423, 20979)
(424, 20945)
(425, 21087)
(426, 21047)
(427, 21141)
(428, 21147)
(429, 21257)
(430, 21342)
(431, 21423)
(432, 21392)
(433, 21383)
(434, 21615)
(435, 21607)
(436, 21718)
(437, 21636)
(438, 21695)
(439, 21774)
(440, 21831)
(441, 21895)
(442, 21805)
(443, 21954)
(444, 21880)
(445, 22120)
(446, 22037)
(447, 22098)
(448, 22184)
(449, 22225)
(450, 22182)
(451, 22264)
(452, 22325)
(453, 22305)
(454, 22472)
(455, 22456)
(456, 22572)
(457, 22560)
(458, 22496)
(459, 22555)
(460, 22698)
(461, 22744)
(462, 22812)
(463, 22710)
(464, 22793)
(465, 22984)
(466, 22873)
(467, 22956)
(468, 23004)
(469, 23079)
(470, 23242)
(471, 23191)
(472, 23223)
(473, 23238)
(474, 23273)
(475, 23474)
(476, 23334)
(477, 23616)
(478, 23426)
(479, 23489)
(480, 23581)
(481, 23770)
(482, 23632)
(483, 23934)
(484, 23898)
(485, 23931)
(486, 23947)
(487, 23926)
(488, 24169)
(489, 24140)
(490, 24209)
(491, 24108)
(492, 24196)
(493, 24283)
(494, 24251)
(495, 24388)
(496, 24399)
(497, 24436)
(498, 24390)
(499, 24621)
(500, 24476)
(501, 24591)
(502, 24589)
(503, 24789)
(504, 24752)
(505, 24870)
(506, 24884)
(507, 24899)
(508, 24978)
(509, 24863)
(510, 24956)
(511, 25018)
(512, 25113)
(513, 25098)
(514, 25093)
(515, 25236)
(516, 25316)
(517, 25375)
(518, 25348)
(519, 25324)
(520, 25436)
(521, 25567)
(522, 25476)
(523, 25495)
(524, 25595)
(525, 25730)
(526, 25802)
(527, 25868)
(528, 25912)
(529, 25905)
(530, 25859)
(531, 25892)
(532, 26000)
(533, 26001)
(534, 26234)
(535, 26232)
(536, 26214)
(537, 26321)
(538, 26285)
(539, 26356)
(540, 26482)
(541, 26444)
(542, 26406)
(543, 26457)
(544, 26643)
(545, 26545)
(546, 26689)
(547, 26645)
(548, 26767)
(549, 26913)
(550, 26882)
(551, 26891)
(552, 26958)
(553, 26921)
(554, 27077)
(555, 27227)
(556, 27115)
(557, 27174)
(558, 27248)
(559, 27341)
(560, 27302)
(561, 27405)
(562, 27449)
(563, 27484)
(564, 27547)
(565, 27522)
(566, 27575)
(567, 27573)
(568, 27843)
(569, 27745)
(570, 27767)
(571, 27949)
(572, 28001)
(573, 27939)
(574, 28124)
(575, 28012)
(576, 28073)
(577, 28239)
(578, 28240)
(579, 28307)
(580, 28268)
(581, 28293)
(582, 28342)
(583, 28488)
(584, 28364)
(585, 28545)
(586, 28511)
(587, 28633)
(588, 28583)
(589, 28578)
(590, 28704)
(591, 28763)
(592, 28795)
(593, 28817)
(594, 28931)
(595, 28807)
(596, 28839)
(597, 29044)
(598, 28977)
(599, 29099)
(600, 29120)
(601, 29186)
(602, 29175)
(603, 29370)
(604, 29395)
(605, 29489)
(606, 29403)
(607, 29527)
(608, 29599)
(609, 29482)
(610, 29712)
(611, 29669)
(612, 29843)
(613, 29905)
(614, 29778)
(615, 29923)
(616, 29907)
(617, 30027)
(618, 30086)
(619, 30198)
(620, 30057)
(621, 30268)
(622, 30292)
(623, 30180)
(624, 30289)
(625, 30295)
(626, 30394)
(627, 30408)
(628, 30454)
(629, 30555)
(630, 30588)
(631, 30524)
(632, 30671)
(633, 30775)
(634, 30707)
(635, 30837)
(636, 30844)
(637, 30860)
(638, 30966)
(639, 30908)
(640, 31100)
(641, 30998)
(642, 31077)
(643, 31252)
(644, 31179)
(645, 31323)
(646, 31274)
(647, 31275)
(648, 31461)
(649, 31325)
(650, 31379)
(651, 31596)
(652, 31636)
(653, 31671)
(654, 31725)
(655, 31624)
(656, 31614)
(657, 31724)
(658, 31817)
(659, 31811)
(660, 31979)
(661, 31839)
(662, 31940)
(663, 32005)
(664, 32133)
(665, 32049)
(666, 32088)
(667, 32302)
(668, 32240)
(669, 32280)
(670, 32275)
(671, 32460)
(672, 32522)
(673, 32517)
(674, 32599)
(675, 32547)
(676, 32632)
(677, 32631)
(678, 32897)
(679, 32852)
(680, 32905)
(681, 32887)
(682, 32956)
(683, 32913)
(684, 33162)
(685, 33002)
(686, 33188)
(687, 33255)
(688, 33266)
(689, 33355)
(690, 33312)
(691, 33333)
(692, 33379)
(693, 33322)
(694, 33545)
(695, 33491)
(696, 33591)
(697, 33506)
(698, 33614)
(699, 33604)
(700, 33606)
(701, 33661)
(702, 33834)
(703, 33850)
(704, 33851)
(705, 33853)
(706, 33867)
(707, 34005)
(708, 34056)
(709, 33984)
(710, 34122)
(711, 34068)
(712, 34302)
(713, 34291)
(714, 34317)
(715, 34390)
(716, 34309)
(717, 34488)
(718, 34563)
(719, 34433)
(720, 34561)
(721, 34551)
(722, 34578)
(723, 34663)
(724, 34704)
(725, 34906)
(726, 34866)
(727, 35019)
(728, 35023)
(729, 35008)
(730, 34944)
(731, 35005)
(732, 35046)
(733, 35249)
(734, 35199)
(735, 35176)
(736, 35353)
(737, 35262)
(738, 35480)
(739, 35533)
(740, 35477)
(741, 35508)
(742, 35598)
(743, 35664)
(744, 35684)
(745, 35738)
(746, 35791)
(747, 35787)
(748, 35803)
(749, 35877)
(750, 35897)
(751, 35916)
(752, 35996)
(753, 35995)
(754, 36018)
(755, 36314)
(756, 36325)
(757, 36304)
(758, 36351)
(759, 36410)
(760, 36359)
(761, 36530)
(762, 36700)
(763, 36740)
(764, 36613)
(765, 36648)
(766, 36834)
(767, 36978)
(768, 36872)
(769, 37081)
(770, 37152)
(771, 37000)
(772, 37014)
(773, 37199)
(774, 37338)
(775, 37362)
(776, 37307)
(777, 37316)
(778, 37346)
(779, 37570)
(780, 37495)
(781, 37516)
(782, 37686)
(783, 37738)
(784, 37717)
(785, 37706)
(786, 37849)
(787, 37933)
(788, 37971)
(789, 38081)
(790, 37945)
(791, 38077)
(792, 38128)
(793, 38133)
(794, 38123)
(795, 38233)
(796, 38362)
(797, 38429)
(798, 38260)
(799, 38381)
(800, 38484)
(801, 38477)
(802, 38490)
(803, 38609)
(804, 38595)
(805, 38739)
(806, 38645)
(807, 38842)
(808, 38705)
(809, 38781)
(810, 38938)
(811, 38989)
(812, 38996)
(813, 39090)
(814, 39143)
(815, 39081)
(816, 39194)
(817, 39135)
(818, 39267)
(819, 39358)
(820, 39266)
(821, 39410)
(822, 39404)
(823, 39508)
(824, 39420)
(825, 39599)
(826, 39522)
(827, 39511)
(828, 39561)
(829, 39607)
(830, 39654)
(831, 39846)
(832, 39732)
(833, 39874)
(834, 39841)
(835, 39845)
(836, 39972)
(837, 39982)
(838, 40087)
(839, 40048)
(840, 40075)
(841, 40254)
(842, 40341)
(843, 40333)
(844, 40347)
(845, 40452)
(846, 40503)
(847, 40364)
(848, 40552)
(849, 40471)
(850, 40485)
(851, 40529)
(852, 40691)
(853, 40686)
(854, 40858)
(855, 40778)
(856, 40916)
(857, 40853)
(858, 40841)
(859, 40931)
(860, 41058)
(861, 40976)
(862, 41081)
(863, 41272)
(864, 41225)
(865, 41186)
(866, 41330)
(867, 41298)
(868, 41283)
(869, 41345)
(870, 41552)
(871, 41521)
(872, 41501)
(873, 41541)
(874, 41780)
(875, 41796)
(876, 41668)
(877, 41748)
(878, 41928)
(879, 41996)
(880, 41892)
(881, 42106)
(882, 42061)
(883, 42243)
(884, 42289)
(885, 42381)
(886, 42216)
(887, 42324)
(888, 42463)
(889, 42365)
(890, 42637)
(891, 42498)
(892, 42501)
(893, 42704)
(894, 42820)
(895, 42894)
(896, 42876)
(897, 42883)
(898, 42877)
(899, 43082)
(900, 43051)
(901, 43016)
(902, 43053)
(903, 43188)
(904, 43292)
(905, 43349)
(906, 43363)
(907, 43274)
(908, 43430)
(909, 43331)
(910, 43402)
(911, 43516)
(912, 43614)
(913, 43498)
(914, 43580)
(915, 43620)
(916, 43716)
(917, 43803)
(918, 43845)
(919, 43849)
(920, 43858)
(921, 43869)
(922, 43977)
(923, 43936)
(924, 43993)
(925, 44015)
(926, 44068)
(927, 44135)
(928, 44268)
(929, 44195)
(930, 44214)
(931, 44259)
(932, 44511)
(933, 44579)
(934, 44419)
(935, 44685)
(936, 44521)
(937, 44733)
(938, 44820)
(939, 44771)
(940, 44946)
(941, 44962)
(942, 45037)
(943, 44923)
(944, 44982)
(945, 45049)
(946, 45108)
(947, 45168)
(948, 45202)
(949, 45260)
(950, 45235)
(951, 45338)
(952, 45415)
(953, 45359)
(954, 45381)
(955, 45525)
(956, 45599)
(957, 45634)
(958, 45647)
(959, 45627)
(960, 45665)
(961, 45772)
(962, 45722)
(963, 45863)
(964, 45913)
(965, 46003)
(966, 46034)
(967, 46094)
(968, 46021)
(969, 46074)
(970, 46283)
(971, 46294)
(972, 46232)
(973, 46415)
(974, 46451)
(975, 46478)
(976, 46350)
(977, 46578)
(978, 46457)
(979, 46552)
(980, 46725)
(981, 46771)
(982, 46606)
(983, 46819)
(984, 46870)
(985, 46806)
(986, 46853)
(987, 46945)
(988, 46867)
(989, 47080)
(990, 47127)
(991, 47018)
(992, 47056)
(993, 47134)
(994, 47168)
(995, 47229)
(996, 47259)
(997, 47291)
(998, 47318)
(999, 47386)
(1000, 47406)


==> Data/GOneMax-n500-r6.txt <==
(50, 40570)
(51, 40145)
(52, 39765)
(53, 39493)
(54, 39103)
(55, 38695)
(56, 38282)
(57, 37997)
(58, 37631)
(59, 37230)
(60, 36859)
(61, 36524)
(62, 36078)
(63, 35731)
(64, 35415)
(65, 35055)
(66, 34695)
(67, 34265)
(68, 33928)
(69, 33573)
(70, 33220)
(71, 32805)
(72, 32486)
(73, 32116)
(74, 31773)
(75, 31336)
(76, 31031)
(77, 30625)
(78, 30265)
(79, 29868)
(80, 29477)
(81, 29152)
(82, 28734)
(83, 28447)
(84, 28051)
(85, 27661)
(86, 27299)
(87, 26921)
(88, 26535)
(89, 26154)
(90, 25833)
(91, 25506)
(92, 25096)
(93, 24728)
(94, 24323)
(95, 23964)
(96, 23572)
(97, 23239)
(98, 22839)
(99, 22541)
(100, 22357)
(101, 22325)
(102, 22229)
(103, 21935)
(104, 21757)
(105, 21656)
(106, 21248)
(107, 20892)
(108, 20698)
(109, 20452)
(110, 20308)
(111, 20105)
(112, 19753)
(113, 19583)
(114, 19349)
(115, 19009)
(116, 18869)
(117, 18595)
(118, 18291)
(119, 17962)
(120, 17654)
(121, 17570)
(122, 17169)
(123, 16920)
(124, 16602)
(125, 16319)
(126, 16073)
(127, 15766)
(128, 15419)
(129, 15230)
(130, 15373)
(131, 14914)
(132, 14783)
(133, 14524)
(134, 14280)
(135, 14107)
(136, 13882)
(137, 13702)
(138, 13499)
(139, 13368)
(140, 13242)
(141, 13332)
(142, 13181)
(143, 13204)
(144, 13051)
(145, 13109)
(146, 12999)
(147, 12962)
(148, 12881)
(149, 12888)
(150, 12886)
(151, 12840)
(152, 12774)
(153, 12769)
(154, 12708)
(155, 12679)
(156, 12701)
(157, 12588)
(158, 12632)
(159, 12654)
(160, 12544)
(161, 12561)
(162, 12577)
(163, 12523)
(164, 12531)
(165, 12561)
(166, 12669)
(167, 12624)
(168, 12728)
(169, 12705)
(170, 12774)
(171, 12742)
(172, 12837)
(173, 12922)
(174, 12918)
(175, 12976)
(176, 12998)
(177, 13062)
(178, 13008)
(179, 13124)
(180, 13135)
(181, 13172)
(182, 13183)
(183, 13244)
(184, 13278)
(185, 13340)
(186, 13383)
(187, 13399)
(188, 13377)
(189, 13439)
(190, 13482)
(191, 13516)
(192, 13505)
(193, 13613)
(194, 13606)
(195, 13592)
(196, 13693)
(197, 13685)
(198, 13758)
(199, 13811)
(200, 13886)
(201, 13842)
(202, 13926)
(203, 13928)
(204, 13938)
(205, 14035)
(206, 14053)
(207, 14137)
(208, 14105)
(209, 14161)
(210, 14144)
(211, 14195)
(212, 14222)
(213, 14326)
(214, 14361)
(215, 14395)
(216, 14370)
(217, 14446)
(218, 14493)
(219, 14517)
(220, 14586)
(221, 14568)
(222, 14634)
(223, 14610)
(224, 14678)
(225, 14801)
(226, 14724)
(227, 14843)
(228, 14854)
(229, 14896)
(230, 14954)
(231, 14912)
(232, 15009)
(233, 15109)
(234, 15041)
(235, 15154)
(236, 15093)
(237, 15138)
(238, 15255)
(239, 15260)
(240, 15210)
(241, 15275)
(242, 15360)
(243, 15330)
(244, 15337)
(245, 15467)
(246, 15535)
(247, 15501)
(248, 15621)
(249, 15528)
(250, 15573)
(251, 15649)
(252, 15700)
(253, 15789)
(254, 15787)
(255, 15871)
(256, 15793)
(257, 15903)
(258, 15879)
(259, 15994)
(260, 15922)
(261, 15950)
(262, 15984)
(263, 16061)
(264, 16201)
(265, 16162)
(266, 16140)
(267, 16301)
(268, 16327)
(269, 16338)
(270, 16381)
(271, 16379)
(272, 16372)
(273, 16516)
(274, 16561)
(275, 16453)
(276, 16555)
(277, 16609)
(278, 16556)
(279, 16741)
(280, 16645)
(281, 16698)
(282, 16829)
(283, 16744)
(284, 16892)
(285, 16825)
(286, 16949)
(287, 16891)
(288, 16904)
(289, 17088)
(290, 17089)
(291, 17114)
(292, 17147)
(293, 17204)
(294, 17156)
(295, 17233)
(296, 17272)
(297, 17324)
(298, 17325)
(299, 17314)
(300, 17148)
(301, 17187)
(302, 17267)
(303, 17499)
(304, 17574)
(305, 17548)
(306, 17806)
(307, 17633)
(308, 17773)
(309, 18057)
(310, 18086)
(311, 17966)
(312, 18166)
(313, 18086)
(314, 18167)
(315, 18131)
(316, 18304)
(317, 18337)
(318, 18387)
(319, 18268)
(320, 18363)
(321, 18433)
(322, 18541)
(323, 18503)
(324, 18542)
(325, 18529)
(326, 18562)
(327, 18591)
(328, 18730)
(329, 18773)
(330, 18675)
(331, 18781)
(332, 18918)
(333, 18800)
(334, 18922)
(335, 18878)
(336, 18989)
(337, 18958)
(338, 19071)
(339, 19082)
(340, 19173)
(341, 19258)
(342, 19179)
(343, 19261)
(344, 19287)
(345, 19293)
(346, 19480)
(347, 19424)
(348, 19424)
(349, 19626)
(350, 19472)
(351, 19531)
(352, 19615)
(353, 19715)
(354, 19611)
(355, 19669)
(356, 19686)
(357, 20140)
(358, 20060)
(359, 19972)
(360, 20144)
(361, 20100)
(362, 20263)
(363, 20185)
(364, 20206)
(365, 20381)
(366, 20425)
(367, 20424)
(368, 20498)
(369, 20545)
(370, 20606)
(371, 20566)
(372, 20597)
(373, 20807)
(374, 20760)
(375, 20737)
(376, 20823)
(377, 20947)
(378, 21014)
(379, 21031)
(380, 21061)
(381, 21124)
(382, 21024)
(383, 21097)
(384, 21157)
(385, 21317)
(386, 21285)
(387, 21227)
(388, 21461)
(389, 21406)
(390, 21520)
(391, 21589)
(392, 21577)
(393, 21585)
(394, 21576)
(395, 21757)
(396, 21645)
(397, 21830)
(398, 21698)
(399, 21915)
(400, 21937)
(401, 21998)
(402, 22057)
(403, 22035)
(404, 21991)
(405, 22132)
(406, 22066)
(407, 22249)
(408, 22335)
(409, 22319)
(410, 22306)
(411, 22463)
(412, 22519)
(413, 22604)
(414, 22440)
(415, 22691)
(416, 22618)
(417, 22609)
(418, 22731)
(419, 22692)
(420, 22922)
(421, 22881)
(422, 22847)
(423, 22920)
(424, 22984)
(425, 23123)
(426, 23250)
(427, 23286)
(428, 23175)
(429, 23371)
(430, 23238)
(431, 23329)
(432, 23380)
(433, 23507)
(434, 23447)
(435, 23601)
(436, 23560)
(437, 23579)
(438, 23693)
(439, 23923)
(440, 23776)
(441, 23802)
(442, 23937)
(443, 24034)
(444, 24001)
(445, 24167)
(446, 24246)
(447, 24237)
(448, 24238)
(449, 24201)
(450, 24247)
(451, 24414)
(452, 24316)
(453, 24460)
(454, 24522)
(455, 24551)
(456, 24509)
(457, 24606)
(458, 24606)
(459, 24744)
(460, 24700)
(461, 24838)
(462, 24919)
(463, 24959)
(464, 24845)
(465, 25011)
(466, 25057)
(467, 25146)
(468, 25194)
(469, 25305)
(470, 25189)
(471, 25327)
(472, 25487)
(473, 25289)
(474, 25503)
(475, 25625)
(476, 25548)
(477, 25566)
(478, 25663)
(479, 25764)
(480, 25802)
(481, 25966)
(482, 25770)
(483, 25894)
(484, 26119)
(485, 26188)
(486, 26132)
(487, 26140)
(488, 26195)
(489, 26362)
(490, 26405)
(491, 26453)
(492, 26522)
(493, 26478)
(494, 26533)
(495, 26590)
(496, 26732)
(497, 26697)
(498, 26902)
(499, 26816)
(500, 26837)
(501, 26872)
(502, 27020)
(503, 27147)
(504, 27168)
(505, 27116)
(506, 27204)
(507, 27135)
(508, 27278)
(509, 27215)
(510, 27399)
(511, 27315)
(512, 27461)
(513, 27533)
(514, 27508)
(515, 27508)
(516, 27681)
(517, 27678)
(518, 27579)
(519, 27624)
(520, 27798)
(521, 27804)
(522, 27750)
(523, 27793)
(524, 28012)
(525, 27889)
(526, 28048)
(527, 28047)
(528, 28265)
(529, 28194)
(530, 28220)
(531, 28375)
(532, 28283)
(533, 28526)
(534, 28354)
(535, 28386)
(536, 28483)
(537, 28696)
(538, 28750)
(539, 28787)
(540, 28753)
(541, 28724)
(542, 28836)
(543, 28939)
(544, 29125)
(545, 28954)
(546, 29098)
(547, 29239)
(548, 29366)
(549, 29333)
(550, 29305)
(551, 29539)
(552, 29355)
(553, 29398)
(554, 29505)
(555, 29500)
(556, 29736)
(557, 29842)
(558, 29674)
(559, 29768)
(560, 30023)
(561, 29827)
(562, 30020)
(563, 30128)
(564, 30130)
(565, 30210)
(566, 30266)
(567, 30206)
(568, 30296)
(569, 30227)
(570, 30397)
(571, 30395)
(572, 30341)
(573, 30411)
(574, 30422)
(575, 30621)
(576, 30525)
(577, 30713)
(578, 30678)
(579, 30784)
(580, 30807)
(581, 30748)
(582, 30776)
(583, 30802)
(584, 30831)
(585, 30992)
(586, 30990)
(587, 31147)
(588, 31223)
(589, 31120)
(590, 31192)
(591, 31384)
(592, 31400)
(593, 31460)
(594, 31538)
(595, 31381)
(596, 31456)
(597, 31650)
(598, 31580)
(599, 31646)
(600, 31660)
(601, 31799)
(602, 31800)
(603, 31959)
(604, 32007)
(605, 31953)
(606, 32155)
(607, 32135)
(608, 32093)
(609, 32177)
(610, 32223)
(611, 32367)
(612, 32352)
(613, 32386)
(614, 32308)
(615, 32486)
(616, 32435)
(617, 32520)
(618, 32609)
(619, 32518)
(620, 32698)
(621, 32667)
(622, 32694)
(623, 32718)
(624, 32850)
(625, 32825)
(626, 32868)
(627, 33000)
(628, 32936)
(629, 33103)
(630, 33078)
(631, 33106)
(632, 33110)
(633, 33334)
(634, 33218)
(635, 33282)
(636, 33399)
(637, 33334)
(638, 33498)
(639, 33491)
(640, 33640)
(641, 33615)
(642, 33656)
(643, 33699)
(644, 33897)
(645, 34042)
(646, 34074)
(647, 34136)
(648, 33982)
(649, 34139)
(650, 34215)
(651, 34360)
(652, 34376)
(653, 34426)
(654, 34338)
(655, 34506)
(656, 34504)
(657, 34471)
(658, 34567)
(659, 34745)
(660, 34879)
(661, 34781)
(662, 34771)
(663, 34848)
(664, 35090)
(665, 34940)
(666, 35078)
(667, 35288)
(668, 35260)
(669, 35179)
(670, 35287)
(671, 35273)
(672, 35342)
(673, 35564)
(674, 35658)
(675, 35586)
(676, 35664)
(677, 35709)
(678, 35703)
(679, 35935)
(680, 35854)
(681, 35788)
(682, 36055)
(683, 36055)
(684, 36070)
(685, 36127)
(686, 36148)
(687, 36207)
(688, 36292)
(689, 36274)
(690, 36448)
(691, 36394)
(692, 36516)
(693, 36573)
(694, 36448)
(695, 36574)
(696, 36546)
(697, 36660)
(698, 36723)
(699, 36771)
(700, 36816)
(701, 36840)
(702, 36870)
(703, 36863)
(704, 37003)
(705, 37009)
(706, 37205)
(707, 37299)
(708, 37233)
(709, 37276)
(710, 37408)
(711, 37471)
(712, 37546)
(713, 37364)
(714, 37424)
(715, 37531)
(716, 37656)
(717, 37665)
(718, 37716)
(719, 37659)
(720, 37762)
(721, 37846)
(722, 37844)
(723, 37916)
(724, 37956)
(725, 38114)
(726, 38152)
(727, 38067)
(728, 38300)
(729, 38304)
(730, 38255)
(731, 38299)
(732, 38344)
(733, 38379)
(734, 38376)
(735, 38569)
(736, 38475)
(737, 38693)
(738, 38603)
(739, 38643)
(740, 38681)
(741, 38699)
(742, 38751)
(743, 38962)
(744, 38848)
(745, 38886)
(746, 38930)
(747, 39091)
(748, 39026)
(749, 39215)
(750, 39259)
(751, 39336)
(752, 39348)
(753, 39364)
(754, 39363)
(755, 39542)
(756, 39427)
(757, 39426)
(758, 39530)
(759, 39585)
(760, 39768)
(761, 39799)
(762, 39855)
(763, 39895)
(764, 39904)
(765, 39907)
(766, 39965)
(767, 40010)
(768, 40053)
(769, 40220)
(770, 40179)
(771, 40228)
(772, 40212)
(773, 40396)
(774, 40267)
(775, 40506)
(776, 40580)
(777, 40418)
(778, 40560)
(779, 40550)
(780, 40718)
(781, 40673)
(782, 40851)
(783, 40926)
(784, 40951)
(785, 40921)
(786, 40910)
(787, 41153)
(788, 41157)
(789, 41118)
(790, 41112)
(791, 41294)
(792, 41331)
(793, 41375)
(794, 41279)
(795, 41383)
(796, 41480)
(797, 41481)
(798, 41512)
(799, 41559)
(800, 41746)
(801, 41699)
(802, 41688)
(803, 41862)
(804, 41918)
(805, 41842)
(806, 41843)
(807, 42046)
(808, 42027)
(809, 42022)
(810, 42206)
(811, 42255)
(812, 42136)
(813, 42372)
(814, 42338)
(815, 42479)
(816, 42541)
(817, 42476)
(818, 42613)
(819, 42715)
(820, 42791)
(821, 42701)
(822, 42666)
(823, 42933)
(824, 42966)
(825, 42968)
(826, 42893)
(827, 42953)
(828, 43094)
(829, 43233)
(830, 43296)
(831, 43273)
(832, 43313)
(833, 43298)
(834, 43508)
(835, 43454)
(836, 43566)
(837, 43549)
(838, 43552)
(839, 43709)
(840, 43682)
(841, 43679)
(842, 43870)
(843, 43996)
(844, 43854)
(845, 44101)
(846, 43962)
(847, 44180)
(848, 44216)
(849, 44125)
(850, 44217)
(851, 44187)
(852, 44225)
(853, 44397)
(854, 44431)
(855, 44552)
(856, 44596)
(857, 44443)
(858, 44680)
(859, 44659)
(860, 44650)
(861, 44733)
(862, 44825)
(863, 44807)
(864, 44820)
(865, 44917)
(866, 44821)
(867, 44965)
(868, 45042)
(869, 45084)
(870, 45029)
(871, 45165)
(872, 45265)
(873, 45321)
(874, 45308)
(875, 45326)
(876, 45427)
(877, 45473)
(878, 45413)
(879, 45507)
(880, 45633)
(881, 45630)
(882, 45643)
(883, 45765)
(884, 45675)
(885, 45687)
(886, 45887)
(887, 45799)
(888, 45821)
(889, 46000)
(890, 46063)
(891, 46042)
(892, 46046)
(893, 46106)
(894, 46232)
(895, 46280)
(896, 46175)
(897, 46372)
(898, 46301)
(899, 46326)
(900, 46549)
(901, 46592)
(902, 46666)
(903, 46729)
(904, 46637)
(905, 46703)
(906, 46803)
(907, 46767)
(908, 46898)
(909, 47008)
(910, 46960)
(911, 47018)
(912, 47150)
(913, 47118)
(914, 47198)
(915, 47321)
(916, 47327)
(917, 47309)
(918, 47501)
(919, 47520)
(920, 47645)
(921, 47634)
(922, 47701)
(923, 47610)
(924, 47852)
(925, 47861)
(926, 47801)
(927, 48094)
(928, 47992)
(929, 48015)
(930, 48243)
(931, 48162)
(932, 48158)
(933, 48338)
(934, 48491)
(935, 48308)
(936, 48570)
(937, 48541)
(938, 48444)
(939, 48648)
(940, 48717)
(941, 48751)
(942, 48762)
(943, 48910)
(944, 48856)
(945, 49015)
(946, 48956)
(947, 49129)
(948, 49102)
(949, 49147)
(950, 49154)
(951, 49282)
(952, 49413)
(953, 49482)
(954, 49464)
(955, 49556)
(956, 49628)
(957, 49622)
(958, 49600)
(959, 49592)
(960, 49604)
(961, 49820)
(962, 49700)
(963, 49802)
(964, 49920)
(965, 50048)
(966, 49987)
(967, 50010)
(968, 50129)
(969, 50089)
(970, 50181)
(971, 50159)
(972, 50270)
(973, 50418)
(974, 50489)
(975, 50493)
(976, 50396)
(977, 50452)
(978, 50622)
(979, 50708)
(980, 50734)
(981, 50688)
(982, 50852)
(983, 50684)
(984, 50905)
(985, 50928)
(986, 50850)
(987, 51020)
(988, 51060)
(989, 51112)
(990, 51002)
(991, 51074)
(992, 51127)
(993, 51174)
(994, 51258)
(995, 51302)
(996, 51350)
(997, 51389)
(998, 51409)
(999, 51455)
(1000, 51482)


==> Data/GOneMax-n500-r7.txt <==
(50, 50751)
(51, 50383)
(52, 50019)
(53, 49689)
(54, 49353)
(55, 48979)
(56, 48654)
(57, 48297)
(58, 47898)
(59, 47580)
(60, 47242)
(61, 46914)
(62, 46535)
(63, 46172)
(64, 45833)
(65, 45522)
(66, 45211)
(67, 44802)
(68, 44441)
(69, 44123)
(70, 43775)
(71, 43435)
(72, 43103)
(73, 42767)
(74, 42378)
(75, 42061)
(76, 41693)
(77, 41332)
(78, 40981)
(79, 40702)
(80, 40338)
(81, 39956)
(82, 39662)
(83, 39238)
(84, 38932)
(85, 38622)
(86, 38223)
(87, 37936)
(88, 37589)
(89, 37172)
(90, 36819)
(91, 36515)
(92, 36188)
(93, 35828)
(94, 35508)
(95, 35148)
(96, 34730)
(97, 34452)
(98, 34055)
(99, 33696)
(100, 33397)
(101, 33033)
(102, 32729)
(103, 32336)
(104, 32000)
(105, 31642)
(106, 31330)
(107, 31019)
(108, 30690)
(109, 30323)
(110, 29930)
(111, 29557)
(112, 29246)
(113, 28938)
(114, 28536)
(115, 28164)
(116, 27867)
(117, 27511)
(118, 27226)
(119, 26888)
(120, 26426)
(121, 26082)
(122, 25786)
(123, 25469)
(124, 25086)
(125, 25074)
(126, 24776)
(127, 24703)
(128, 24434)
(129, 24336)
(130, 24103)
(131, 23728)
(132, 23442)
(133, 23225)
(134, 22929)
(135, 22813)
(136, 22635)
(137, 22282)
(138, 22118)
(139, 21845)
(140, 21522)
(141, 21361)
(142, 21139)
(143, 20853)
(144, 20537)
(145, 20147)
(146, 20036)
(147, 19717)
(148, 19354)
(149, 19095)
(150, 18853)
(151, 18536)
(152, 18300)
(153, 18008)
(154, 17767)
(155, 17844)
(156, 17416)
(157, 17259)
(158, 17004)
(159, 16817)
(160, 16598)
(161, 16397)
(162, 16259)
(163, 16080)
(164, 15951)
(165, 15817)
(166, 15806)
(167, 15681)
(168, 15643)
(169, 15548)
(170, 15642)
(171, 15591)
(172, 15491)
(173, 15346)
(174, 15382)
(175, 15326)
(176, 15386)
(177, 15370)
(178, 15345)
(179, 15229)
(180, 15205)
(181, 15199)
(182, 15059)
(183, 15132)
(184, 15177)
(185, 14992)
(186, 15152)
(187, 15084)
(188, 15077)
(189, 15139)
(190, 15182)
(191, 15216)
(192, 15205)
(193, 15313)
(194, 15306)
(195, 15292)
(196, 15393)
(197, 15385)
(198, 15458)
(199, 15511)
(200, 15586)
(201, 15542)
(202, 15626)
(203, 15628)
(204, 15638)
(205, 15735)
(206, 15753)
(207, 15837)
(208, 15805)
(209, 15861)
(210, 15844)
(211, 15895)
(212, 15922)
(213, 16026)
(214, 16061)
(215, 16095)
(216, 16070)
(217, 16146)
(218, 16193)
(219, 16217)
(220, 16286)
(221, 16268)
(222, 16334)
(223, 16310)
(224, 16378)
(225, 16501)
(226, 16424)
(227, 16543)
(228, 16554)
(229, 16596)
(230, 16654)
(231, 16612)
(232, 16709)
(233, 16809)
(234, 16741)
(235, 16854)
(236, 16793)
(237, 16838)
(238, 16955)
(239, 16960)
(240, 16910)
(241, 16975)
(242, 17060)
(243, 17030)
(244, 17037)
(245, 17167)
(246, 17235)
(247, 17201)
(248, 17321)
(249, 17228)
(250, 17273)
(251, 17349)
(252, 17400)
(253, 17489)
(254, 17487)
(255, 17571)
(256, 17493)
(257, 17603)
(258, 17579)
(259, 17694)
(260, 17622)
(261, 17650)
(262, 17684)
(263, 17761)
(264, 17901)
(265, 17862)
(266, 17840)
(267, 18001)
(268, 18027)
(269, 18038)
(270, 18081)
(271, 18079)
(272, 18072)
(273, 18216)
(274, 18261)
(275, 18153)
(276, 18255)
(277, 18309)
(278, 18256)
(279, 18441)
(280, 18345)
(281, 18398)
(282, 18529)
(283, 18444)
(284, 18592)
(285, 18525)
(286, 18649)
(287, 18591)
(288, 18604)
(289, 18788)
(290, 18789)
(291, 18814)
(292, 18847)
(293, 18904)
(294, 18856)
(295, 18933)
(296, 18972)
(297, 19024)
(298, 19025)
(299, 19014)
(300, 18848)
(301, 18887)
(302, 18967)
(303, 19199)
(304, 19274)
(305, 19248)
(306, 19506)
(307, 19333)
(308, 19473)
(309, 19757)
(310, 19786)
(311, 19666)
(312, 19866)
(313, 19786)
(314, 19867)
(315, 19831)
(316, 20004)
(317, 20037)
(318, 20087)
(319, 19968)
(320, 20063)
(321, 20133)
(322, 20241)
(323, 20203)
(324, 20242)
(325, 20229)
(326, 20262)
(327, 20291)
(328, 20430)
(329, 20473)
(330, 20375)
(331, 20481)
(332, 20618)
(333, 20500)
(334, 20622)
(335, 20578)
(336, 20689)
(337, 20658)
(338, 20771)
(339, 20782)
(340, 20873)
(341, 20958)
(342, 20879)
(343, 20961)
(344, 20987)
(345, 20993)
(346, 21180)
(347, 21124)
(348, 21124)
(349, 21326)
(350, 21172)
(351, 21231)
(352, 21315)
(353, 21415)
(354, 21311)
(355, 21369)
(356, 21386)
(357, 21840)
(358, 21760)
(359, 21672)
(360, 21844)
(361, 21800)
(362, 21963)
(363, 21885)
(364, 21906)
(365, 22081)
(366, 22125)
(367, 22124)
(368, 22198)
(369, 22245)
(370, 22306)
(371, 22266)
(372, 22297)
(373, 22507)
(374, 22460)
(375, 22437)
(376, 22523)
(377, 22647)
(378, 22714)
(379, 22731)
(380, 22761)
(381, 22824)
(382, 22724)
(383, 22797)
(384, 22857)
(385, 23017)
(386, 22985)
(387, 22927)
(388, 23161)
(389, 23106)
(390, 23220)
(391, 23289)
(392, 23277)
(393, 23285)
(394, 23276)
(395, 23457)
(396, 23345)
(397, 23530)
(398, 23398)
(399, 23615)
(400, 23618)
(401, 23475)
(402, 23715)
(403, 23628)
(404, 23589)
(405, 23771)
(406, 23919)
(407, 23921)
(408, 24184)
(409, 24205)
(410, 24206)
(411, 24213)
(412, 24200)
(413, 24329)
(414, 24351)
(415, 24333)
(416, 24461)
(417, 24448)
(418, 24653)
(419, 24602)
(420, 24619)
(421, 24606)
(422, 24817)
(423, 24847)
(424, 24879)
(425, 24983)
(426, 24950)
(427, 25046)
(428, 24975)
(429, 25096)
(430, 25071)
(431, 25215)
(432, 25268)
(433, 25148)
(434, 25328)
(435, 25245)
(436, 25479)
(437, 25533)
(438, 25401)
(439, 25574)
(440, 25655)
(441, 25704)
(442, 25614)
(443, 25585)
(444, 25718)
(445, 25882)
(446, 25790)
(447, 25955)
(448, 25835)
(449, 25956)
(450, 25972)
(451, 26101)
(452, 26057)
(453, 26163)
(454, 26202)
(455, 26179)
(456, 26467)
(457, 26396)
(458, 26446)
(459, 26520)
(460, 26420)
(461, 26508)
(462, 26548)
(463, 26690)
(464, 26797)
(465, 26853)
(466, 26981)
(467, 26829)
(468, 26904)
(469, 26945)
(470, 26936)
(471, 27179)
(472, 27151)
(473, 27339)
(474, 27379)
(475, 27439)
(476, 27496)
(477, 27326)
(478, 27481)
(479, 27524)
(480, 27652)
(481, 27555)
(482, 27680)
(483, 27751)
(484, 27868)
(485, 27711)
(486, 27934)
(487, 27897)
(488, 27907)
(489, 28008)
(490, 28005)
(491, 28396)
(492, 28358)
(493, 28200)
(494, 28610)
(495, 28542)
(496, 28543)
(497, 28822)
(498, 28966)
(499, 28939)
(500, 28828)
(501, 28870)
(502, 28957)
(503, 29204)
(504, 29137)
(505, 29110)
(506, 29303)
(507, 29345)
(508, 29398)
(509, 29472)
(510, 29354)
(511, 29511)
(512, 29539)
(513, 29520)
(514, 29572)
(515, 29693)
(516, 29616)
(517, 29794)
(518, 29752)
(519, 29835)
(520, 29864)
(521, 30018)
(522, 30051)
(523, 30080)
(524, 30037)
(525, 30138)
(526, 30067)
(527, 30236)
(528, 30255)
(529, 30310)
(530, 30262)
(531, 30379)
(532, 30514)
(533, 30464)
(534, 30649)
(535, 30682)
(536, 30622)
(537, 30646)
(538, 30728)
(539, 30811)
(540, 30929)
(541, 30789)
(542, 30803)
(543, 31061)
(544, 30932)
(545, 31024)
(546, 31348)
(547, 31231)
(548, 31200)
(549, 31539)
(550, 31299)
(551, 31692)
(552, 31582)
(553, 31670)
(554, 31587)
(555, 31734)
(556, 31798)
(557, 31786)
(558, 32179)
(559, 31966)
(560, 32109)
(561, 32141)
(562, 32165)
(563, 32179)
(564, 32309)
(565, 32304)
(566, 32341)
(567, 32376)
(568, 32386)
(569, 32496)
(570, 32564)
(571, 32497)
(572, 32690)
(573, 32731)
(574, 32742)
(575, 32729)
(576, 32750)
(577, 32968)
(578, 32851)
(579, 32985)
(580, 33046)
(581, 33088)
(582, 33002)
(583, 33172)
(584, 33218)
(585, 33257)
(586, 33394)
(587, 33427)
(588, 33484)
(589, 33596)
(590, 33605)
(591, 33520)
(592, 33617)
(593, 33782)
(594, 33740)
(595, 33873)
(596, 33886)
(597, 33913)
(598, 34009)
(599, 33889)
(600, 34104)
(601, 34150)
(602, 34131)
(603, 34288)
(604, 34215)
(605, 34172)
(606, 34225)
(607, 34353)
(608, 34481)
(609, 34372)
(610, 34454)
(611, 34690)
(612, 34683)
(613, 34783)
(614, 34628)
(615, 34818)
(616, 34788)
(617, 34890)
(618, 35051)
(619, 34960)
(620, 35042)
(621, 35176)
(622, 35318)
(623, 35369)
(624, 35326)
(625, 35266)
(626, 35378)
(627, 35399)
(628, 35546)
(629, 35705)
(630, 35684)
(631, 35668)
(632, 35691)
(633, 35924)
(634, 36031)
(635, 36049)
(636, 36216)
(637, 36117)
(638, 36256)
(639, 36116)
(640, 36279)
(641, 36343)
(642, 36324)
(643, 36418)
(644, 36420)
(645, 36461)
(646, 36531)
(647, 36598)
(648, 36557)
(649, 36683)
(650, 36742)
(651, 36784)
(652, 36720)
(653, 36839)
(654, 36970)
(655, 36852)
(656, 37094)
(657, 37031)
(658, 37125)
(659, 37062)
(660, 37304)
(661, 37159)
(662, 37386)
(663, 37331)
(664, 37475)
(665, 37339)
(666, 37608)
(667, 37484)
(668, 37530)
(669, 37656)
(670, 37647)
(671, 37809)
(672, 37717)
(673, 37877)
(674, 37783)
(675, 37881)
(676, 37868)
(677, 37965)
(678, 38082)
(679, 38062)
(680, 38238)
(681, 38132)
(682, 38261)
(683, 38327)
(684, 38292)
(685, 38505)
(686, 38406)
(687, 38566)
(688, 38502)
(689, 38604)
(690, 38654)
(691, 38785)
(692, 38763)
(693, 38759)
(694, 38788)
(695, 38795)
(696, 38842)
(697, 38858)
(698, 38997)
(699, 38975)
(700, 39283)
(701, 39354)
(702, 39330)
(703, 39470)
(704, 39549)
(705, 39417)
(706, 39627)
(707, 39562)
(708, 39552)
(709, 39824)
(710, 39697)
(711, 39818)
(712, 40085)
(713, 40078)
(714, 40192)
(715, 40183)
(716, 40218)
(717, 40150)
(718, 40273)
(719, 40275)
(720, 40359)
(721, 40423)
(722, 40418)
(723, 40594)
(724, 40614)
(725, 40748)
(726, 40682)
(727, 40799)
(728, 40686)
(729, 40911)
(730, 40810)
(731, 41009)
(732, 41079)
(733, 41060)
(734, 41154)
(735, 41212)
(736, 41099)
(737, 41246)
(738, 41198)
(739, 41206)
(740, 41383)
(741, 41413)
(742, 41437)
(743, 41489)
(744, 41514)
(745, 41571)
(746, 41653)
(747, 41771)
(748, 41715)
(749, 41705)
(750, 41804)
(751, 41757)
(752, 41894)
(753, 42058)
(754, 41952)
(755, 42116)
(756, 42031)
(757, 42258)
(758, 42296)
(759, 42445)
(760, 42268)
(761, 42382)
(762, 42372)
(763, 42595)
(764, 42771)
(765, 42854)
(766, 42868)
(767, 42786)
(768, 42900)
(769, 42863)
(770, 42926)
(771, 43214)
(772, 43094)
(773, 43186)
(774, 43179)
(775, 43382)
(776, 43334)
(777, 43446)
(778, 43339)
(779, 43533)
(780, 43540)
(781, 43473)
(782, 43694)
(783, 43757)
(784, 43778)
(785, 43798)
(786, 43888)
(787, 43831)
(788, 43887)
(789, 43922)
(790, 44022)
(791, 44039)
(792, 44035)
(793, 44274)
(794, 44124)
(795, 44388)
(796, 44359)
(797, 44281)
(798, 44408)
(799, 44571)
(800, 44574)
(801, 44662)
(802, 44613)
(803, 44644)
(804, 44716)
(805, 44868)
(806, 44843)
(807, 44887)
(808, 44862)
(809, 44970)
(810, 44938)
(811, 45170)
(812, 45152)
(813, 45346)
(814, 45319)
(815, 45345)
(816, 45512)
(817, 45447)
(818, 45593)
(819, 45591)
(820, 45662)
(821, 45630)
(822, 45795)
(823, 45867)
(824, 45819)
(825, 45882)
(826, 46006)
(827, 45917)
(828, 46143)
(829, 46097)
(830, 46219)
(831, 46339)
(832, 46234)
(833, 46374)
(834, 46311)
(835, 46358)
(836, 46507)
(837, 46618)
(838, 46617)
(839, 46539)
(840, 46715)
(841, 46810)
(842, 46712)
(843, 46937)
(844, 46798)
(845, 46841)
(846, 46939)
(847, 47037)
(848, 47011)
(849, 47022)
(850, 47113)
(851, 47253)
(852, 47329)
(853, 47380)
(854, 47262)
(855, 47508)
(856, 47570)
(857, 47643)
(858, 47571)
(859, 47730)
(860, 47640)
(861, 47742)
(862, 47869)
(863, 47726)
(864, 47919)
(865, 47831)
(866, 47935)
(867, 47976)
(868, 48051)
(869, 48227)
(870, 48072)
(871, 48151)
(872, 48429)
(873, 48349)
(874, 48453)
(875, 48593)
(876, 48506)
(877, 48482)
(878, 48595)
(879, 48657)
(880, 48871)
(881, 48901)
(882, 48852)
(883, 48790)
(884, 48846)
(885, 48979)
(886, 48966)
(887, 49053)
(888, 49089)
(889, 49243)
(890, 49150)
(891, 49317)
(892, 49328)
(893, 49430)
(894, 49355)
(895, 49603)
(896, 49524)
(897, 49656)
(898, 49692)
(899, 49627)
(900, 49756)
(901, 49731)
(902, 49864)
(903, 49757)
(904, 49806)
(905, 49856)
(906, 50056)
(907, 49985)
(908, 50219)
(909, 50135)
(910, 50307)
(911, 50376)
(912, 50266)
(913, 50334)
(914, 50438)
(915, 50605)
(916, 50475)
(917, 50634)
(918, 50713)
(919, 50607)
(920, 50755)
(921, 50952)
(922, 50834)
(923, 50969)
(924, 51038)
(925, 51010)
(926, 51076)
(927, 51146)
(928, 51112)
(929, 51263)
(930, 51227)
(931, 51300)
(932, 51319)
(933, 51515)
(934, 51621)
(935, 51542)
(936, 51636)
(937, 51727)
(938, 51699)
(939, 51883)
(940, 51764)
(941, 51949)
(942, 51975)
(943, 52048)
(944, 52007)
(945, 52119)
(946, 52241)
(947, 52355)
(948, 52384)
(949, 52371)
(950, 52486)
(951, 52433)
(952, 52401)
(953, 52621)
(954, 52563)
(955, 52600)
(956, 52829)
(957, 52667)
(958, 52723)
(959, 52865)
(960, 52802)
(961, 52898)
(962, 53061)
(963, 52965)
(964, 53247)
(965, 53337)
(966, 53360)
(967, 53309)
(968, 53348)
(969, 53413)
(970, 53383)
(971, 53532)
(972, 53790)
(973, 53864)
(974, 53825)
(975, 53737)
(976, 54049)
(977, 54070)
(978, 53917)
(979, 54126)
(980, 54167)
(981, 54237)
(982, 54299)
(983, 54317)
(984, 54384)
(985, 54334)
(986, 54347)
(987, 54431)
(988, 54459)
(989, 54464)
(990, 54630)
(991, 54594)
(992, 54771)
(993, 54827)
(994, 54725)
(995, 54840)
(996, 54944)
(997, 54871)
(998, 55046)
(999, 55005)
(1000, 55112)


==> Data/GOneMax-n500-r8.txt <==
(50, 62581)
(51, 62253)
(52, 61922)
(53, 61555)
(54, 61162)
(55, 60826)
(56, 60516)
(57, 60106)
(58, 59806)
(59, 59415)
(60, 59005)
(61, 58689)
(62, 58354)
(63, 58008)
(64, 57632)
(65, 57266)
(66, 56908)
(67, 56651)
(68, 56287)
(69, 55846)
(70, 55604)
(71, 55202)
(72, 54843)
(73, 54465)
(74, 54111)
(75, 53789)
(76, 53389)
(77, 53097)
(78, 52710)
(79, 52365)
(80, 52049)
(81, 51652)
(82, 51332)
(83, 50963)
(84, 50651)
(85, 50289)
(86, 49922)
(87, 49589)
(88, 49221)
(89, 48854)
(90, 48458)
(91, 48169)
(92, 47777)
(93, 47434)
(94, 47126)
(95, 46776)
(96, 46390)
(97, 46077)
(98, 45732)
(99, 45323)
(100, 44985)
(101, 44603)
(102, 44291)
(103, 43935)
(104, 43585)
(105, 43237)
(106, 42898)
(107, 42549)
(108, 42183)
(109, 41873)
(110, 41448)
(111, 41068)
(112, 40765)
(113, 40431)
(114, 40008)
(115, 39694)
(116, 39302)
(117, 38964)
(118, 38628)
(119, 38322)
(120, 37920)
(121, 37628)
(122, 37297)
(123, 36867)
(124, 36585)
(125, 36221)
(126, 35881)
(127, 35506)
(128, 35081)
(129, 34784)
(130, 34451)
(131, 34077)
(132, 33713)
(133, 33321)
(134, 33055)
(135, 32716)
(136, 32280)
(137, 31974)
(138, 31556)
(139, 31266)
(140, 30942)
(141, 30599)
(142, 30203)
(143, 29853)
(144, 29516)
(145, 29178)
(146, 28837)
(147, 28425)
(148, 28048)
(149, 27763)
(150, 27756)
(151, 27544)
(152, 27491)
(153, 27193)
(154, 27027)
(155, 26819)
(156, 26398)
(157, 26089)
(158, 25882)
(159, 25619)
(160, 25470)
(161, 25320)
(162, 24959)
(163, 24814)
(164, 24539)
(165, 24203)
(166, 24047)
(167, 23849)
(168, 23482)
(169, 23196)
(170, 22904)
(171, 22746)
(172, 22363)
(173, 22097)
(174, 21764)
(175, 21527)
(176, 21267)
(177, 21014)
(178, 20711)
(179, 20418)
(180, 20571)
(181, 20103)
(182, 19931)
(183, 19721)
(184, 19517)
(185, 19264)
(186, 19032)
(187, 18880)
(188, 18743)
(189, 18645)
(190, 18529)
(191, 18576)
(192, 18410)
(193, 18334)
(194, 18315)
(195, 18366)
(196, 18265)
(197, 18247)
(198, 18083)
(199, 18087)
(200, 18095)
(201, 18082)
(202, 17987)
(203, 18014)
(204, 17918)
(205, 17892)
(206, 17944)
(207, 17781)
(208, 17836)
(209, 17828)
(210, 17768)
(211, 17725)
(212, 17715)
(213, 17702)
(214, 17765)
(215, 17761)
(216, 17841)
(217, 17834)
(218, 17593)
(219, 17617)
(220, 17686)
(221, 17668)
(222, 17734)
(223, 17710)
(224, 17778)
(225, 17901)
(226, 17824)
(227, 17943)
(228, 17954)
(229, 17996)
(230, 18054)
(231, 18012)
(232, 18109)
(233, 18209)
(234, 18141)
(235, 18254)
(236, 18193)
(237, 18238)
(238, 18355)
(239, 18360)
(240, 18310)
(241, 18375)
(242, 18460)
(243, 18430)
(244, 18437)
(245, 18567)
(246, 18635)
(247, 18601)
(248, 18721)
(249, 18628)
(250, 18673)
(251, 18749)
(252, 18800)
(253, 18889)
(254, 18887)
(255, 18971)
(256, 18893)
(257, 19003)
(258, 18979)
(259, 19094)
(260, 19022)
(261, 19050)
(262, 19084)
(263, 19161)
(264, 19301)
(265, 19262)
(266, 19240)
(267, 19401)
(268, 19427)
(269, 19438)
(270, 19481)
(271, 19479)
(272, 19472)
(273, 19616)
(274, 19661)
(275, 19553)
(276, 19655)
(277, 19709)
(278, 19656)
(279, 19841)
(280, 19745)
(281, 19798)
(282, 19929)
(283, 19844)
(284, 19992)
(285, 19925)
(286, 20049)
(287, 19991)
(288, 20004)
(289, 20188)
(290, 20189)
(291, 20214)
(292, 20247)
(293, 20304)
(294, 20256)
(295, 20333)
(296, 20372)
(297, 20424)
(298, 20425)
(299, 20414)
(300, 20248)
(301, 20287)
(302, 20367)
(303, 20599)
(304, 20674)
(305, 20648)
(306, 20906)
(307, 20733)
(308, 20873)
(309, 21157)
(310, 21186)
(311, 21066)
(312, 21266)
(313, 21186)
(314, 21267)
(315, 21231)
(316, 21404)
(317, 21437)
(318, 21487)
(319, 21368)
(320, 21463)
(321, 21533)
(322, 21641)
(323, 21603)
(324, 21642)
(325, 21629)
(326, 21662)
(327, 21691)
(328, 21830)
(329, 21873)
(330, 21775)
(331, 21881)
(332, 22018)
(333, 21900)
(334, 22022)
(335, 21978)
(336, 22089)
(337, 22058)
(338, 22171)
(339, 22182)
(340, 22273)
(341, 22358)
(342, 22279)
(343, 22361)
(344, 22387)
(345, 22393)
(346, 22580)
(347, 22524)
(348, 22524)
(349, 22726)
(350, 22572)
(351, 22631)
(352, 22715)
(353, 22815)
(354, 22711)
(355, 22769)
(356, 22786)
(357, 23240)
(358, 23160)
(359, 23072)
(360, 23244)
(361, 23200)
(362, 23363)
(363, 23285)
(364, 23306)
(365, 23481)
(366, 23525)
(367, 23524)
(368, 23598)
(369, 23645)
(370, 23706)
(371, 23666)
(372, 23697)
(373, 23907)
(374, 23860)
(375, 23837)
(376, 23923)
(377, 24047)
(378, 24114)
(379, 24131)
(380, 24161)
(381, 24224)
(382, 24124)
(383, 24197)
(384, 24257)
(385, 24417)
(386, 24385)
(387, 24327)
(388, 24561)
(389, 24506)
(390, 24620)
(391, 24689)
(392, 24677)
(393, 24685)
(394, 24676)
(395, 24857)
(396, 24745)
(397, 24930)
(398, 24798)
(399, 25015)
(400, 25018)
(401, 24875)
(402, 25115)
(403, 25028)
(404, 24989)
(405, 25171)
(406, 25319)
(407, 25321)
(408, 25584)
(409, 25605)
(410, 25606)
(411, 25613)
(412, 25600)
(413, 25729)
(414, 25751)
(415, 25733)
(416, 25861)
(417, 25848)
(418, 26053)
(419, 26002)
(420, 26019)
(421, 26006)
(422, 26217)
(423, 26247)
(424, 26279)
(425, 26383)
(426, 26350)
(427, 26446)
(428, 26375)
(429, 26496)
(430, 26471)
(431, 26615)
(432, 26668)
(433, 26548)
(434, 26728)
(435, 26645)
(436, 26879)
(437, 26933)
(438, 26801)
(439, 26974)
(440, 27055)
(441, 27104)
(442, 27014)
(443, 26985)
(444, 27118)
(445, 27282)
(446, 27190)
(447, 27355)
(448, 27235)
(449, 27356)
(450, 27327)
(451, 27130)
(452, 27426)
(453, 27486)
(454, 27634)
(455, 27614)
(456, 27620)
(457, 27637)
(458, 27916)
(459, 27981)
(460, 27943)
(461, 28237)
(462, 28111)
(463, 28065)
(464, 28309)
(465, 28334)
(466, 28258)
(467, 28365)
(468, 28637)
(469, 28666)
(470, 28803)
(471, 28708)
(472, 28644)
(473, 28708)
(474, 29002)
(475, 28997)
(476, 28913)
(477, 29177)
(478, 29063)
(479, 29357)
(480, 29404)
(481, 29216)
(482, 29482)
(483, 29567)
(484, 29671)
(485, 29580)
(486, 29677)
(487, 29765)
(488, 29870)
(489, 29802)
(490, 29942)
(491, 29931)
(492, 29992)
(493, 30239)
(494, 30068)
(495, 30271)
(496, 30223)
(497, 30294)
(498, 30264)
(499, 30336)
(500, 30385)
(501, 30439)
(502, 30602)
(503, 30605)
(504, 30703)
(505, 30606)
(506, 30675)
(507, 30694)
(508, 30919)
(509, 30914)
(510, 30917)
(511, 30957)
(512, 31031)
(513, 31120)
(514, 31356)
(515, 31328)
(516, 31406)
(517, 31467)
(518, 31615)
(519, 31604)
(520, 31647)
(521, 31621)
(522, 31827)
(523, 31889)
(524, 31940)
(525, 32106)
(526, 31989)
(527, 31968)
(528, 32164)
(529, 32115)
(530, 32226)
(531, 32321)
(532, 32437)
(533, 32329)
(534, 32385)
(535, 32424)
(536, 32659)
(537, 32650)
(538, 32797)
(539, 32747)
(540, 32808)
(541, 32916)
(542, 32864)
(543, 33049)
(544, 33092)
(545, 33085)
(546, 33128)
(547, 33199)
(548, 33186)
(549, 33319)
(550, 33473)
(551, 33438)
(552, 33601)
(553, 33515)
(554, 33715)
(555, 33721)
(556, 33625)
(557, 33692)
(558, 33833)
(559, 33745)
(560, 33858)
(561, 33890)
(562, 33939)
(563, 34099)
(564, 34134)
(565, 34094)
(566, 34232)
(567, 34155)
(568, 34213)
(569, 34267)
(570, 34375)
(571, 34393)
(572, 34566)
(573, 34604)
(574, 34649)
(575, 34523)
(576, 34777)
(577, 34841)
(578, 34684)
(579, 34858)
(580, 34845)
(581, 34936)
(582, 35045)
(583, 35020)
(584, 35081)
(585, 35267)
(586, 35330)
(587, 35158)
(588, 35350)
(589, 35612)
(590, 35423)
(591, 35741)
(592, 35508)
(593, 35823)
(594, 35699)
(595, 35980)
(596, 35845)
(597, 36048)
(598, 35998)
(599, 36284)
(600, 36196)
(601, 36266)
(602, 36363)
(603, 36277)
(604, 36536)
(605, 36613)
(606, 36523)
(607, 36553)
(608, 36797)
(609, 36585)
(610, 36813)
(611, 36766)
(612, 36791)
(613, 36946)
(614, 37113)
(615, 37036)
(616, 37138)
(617, 37131)
(618, 37188)
(619, 37352)
(620, 37350)
(621, 37305)
(622, 37475)
(623, 37495)
(624, 37476)
(625, 37529)
(626, 37538)
(627, 37627)
(628, 37721)
(629, 37831)
(630, 37734)
(631, 37710)
(632, 37983)
(633, 37906)
(634, 37989)
(635, 38080)
(636, 38022)
(637, 38095)
(638, 38134)
(639, 38134)
(640, 38295)
(641, 38399)
(642, 38445)
(643, 38455)
(644, 38400)
(645, 38545)
(646, 38730)
(647, 38714)
(648, 38674)
(649, 38865)
(650, 38865)
(651, 39008)
(652, 38982)
(653, 38920)
(654, 39059)
(655, 39204)
(656, 39179)
(657, 39254)
(658, 39333)
(659, 39500)
(660, 39353)
(661, 39441)
(662, 39662)
(663, 39603)
(664, 39737)
(665, 39869)
(666, 39802)
(667, 39711)
(668, 39895)
(669, 40082)
(670, 39959)
(671, 40216)
(672, 40261)
(673, 40284)
(674, 40299)
(675, 40270)
(676, 40258)
(677, 40469)
(678, 40515)
(679, 40443)
(680, 40705)
(681, 40681)
(682, 40703)
(683, 40751)
(684, 40926)
(685, 40898)
(686, 40839)
(687, 40931)
(688, 41210)
(689, 41259)
(690, 41144)
(691, 41312)
(692, 41340)
(693, 41456)
(694, 41319)
(695, 41453)
(696, 41583)
(697, 41471)
(698, 41694)
(699, 41670)
(700, 41649)
(701, 41702)
(702, 41704)
(703, 41796)
(704, 41806)
(705, 41986)
(706, 42051)
(707, 42099)
(708, 42153)
(709, 42294)
(710, 42192)
(711, 42214)
(712, 42426)
(713, 42437)
(714, 42509)
(715, 42446)
(716, 42482)
(717, 42668)
(718, 42537)
(719, 42794)
(720, 42639)
(721, 42661)
(722, 42894)
(723, 42963)
(724, 42819)
(725, 43026)
(726, 43005)
(727, 43070)
(728, 43191)
(729, 43261)
(730, 43356)
(731, 43383)
(732, 43415)
(733, 43361)
(734, 43537)
(735, 43506)
(736, 43549)
(737, 43780)
(738, 43615)
(739, 43908)
(740, 43901)
(741, 44043)
(742, 43928)
(743, 43891)
(744, 44015)
(745, 44065)
(746, 44247)
(747, 44354)
(748, 44348)
(749, 44451)
(750, 44290)
(751, 44405)
(752, 44628)
(753, 44450)
(754, 44558)
(755, 44564)
(756, 44766)
(757, 44830)
(758, 44775)
(759, 44774)
(760, 44951)
(761, 45072)
(762, 45190)
(763, 45184)
(764, 45155)
(765, 45312)
(766, 45174)
(767, 45390)
(768, 45410)
(769, 45431)
(770, 45482)
(771, 45605)
(772, 45531)
(773, 45638)
(774, 45776)
(775, 45818)
(776, 45753)
(777, 45895)
(778, 45937)
(779, 45939)
(780, 45904)
(781, 46004)
(782, 46164)
(783, 46122)
(784, 46219)
(785, 46114)
(786, 46178)
(787, 46422)
(788, 46450)
(789, 46555)
(790, 46469)
(791, 46618)
(792, 46638)
(793, 46614)
(794, 46742)
(795, 46883)
(796, 46966)
(797, 46959)
(798, 46841)
(799, 47044)
(800, 47157)
(801, 47240)
(802, 47240)
(803, 47400)
(804, 47247)
(805, 47567)
(806, 47658)
(807, 47428)
(808, 47480)
(809, 47555)
(810, 47877)
(811, 47832)
(812, 47908)
(813, 47851)
(814, 48084)
(815, 48050)
(816, 48204)
(817, 48212)
(818, 48211)
(819, 48306)
(820, 48287)
(821, 48495)
(822, 48359)
(823, 48355)
(824, 48561)
(825, 48698)
(826, 48631)
(827, 48738)
(828, 48812)
(829, 48699)
(830, 48927)
(831, 48762)
(832, 48899)
(833, 48923)
(834, 48940)
(835, 49090)
(836, 49146)
(837, 49189)
(838, 49135)
(839, 49167)
(840, 49328)
(841, 49318)
(842, 49491)
(843, 49470)
(844, 49568)
(845, 49490)
(846, 49579)
(847, 49774)
(848, 49802)
(849, 49840)
(850, 49830)
(851, 49789)
(852, 49837)
(853, 49891)
(854, 50047)
(855, 50148)
(856, 50119)
(857, 50112)
(858, 50152)
(859, 50370)
(860, 50279)
(861, 50377)
(862, 50468)
(863, 50634)
(864, 50727)
(865, 50646)
(866, 50743)
(867, 50921)
(868, 50993)
(869, 50934)
(870, 51106)
(871, 51168)
(872, 51156)
(873, 51118)
(874, 51174)
(875, 51460)
(876, 51404)
(877, 51317)
(878, 51630)
(879, 51670)
(880, 51663)
(881, 51586)
(882, 51865)
(883, 51914)
(884, 51761)
(885, 51856)
(886, 51927)
(887, 52117)
(888, 52012)
(889, 52093)
(890, 52243)
(891, 52195)
(892, 52311)
(893, 52259)
(894, 52328)
(895, 52454)
(896, 52519)
(897, 52601)
(898, 52493)
(899, 52669)
(900, 52659)
(901, 52652)
(902, 52697)
(903, 52887)
(904, 52854)
(905, 52947)
(906, 53034)
(907, 52948)
(908, 53175)
(909, 53226)
(910, 53266)
(911, 53158)
(912, 53159)
(913, 53367)
(914, 53503)
(915, 53500)
(916, 53488)
(917, 53644)
(918, 53605)
(919, 53708)
(920, 53655)
(921, 53674)
(922, 53682)
(923, 53824)
(924, 53789)
(925, 53996)
(926, 53944)
(927, 54067)
(928, 54095)
(929, 54068)
(930, 54324)
(931, 54202)
(932, 54268)
(933, 54419)
(934, 54425)
(935, 54480)
(936, 54612)
(937, 54477)
(938, 54604)
(939, 54695)
(940, 54732)
(941, 54714)
(942, 54778)
(943, 54891)
(944, 54901)
(945, 54917)
(946, 54975)
(947, 55003)
(948, 55175)
(949, 55371)
(950, 55230)
(951, 55434)
(952, 55517)
(953, 55552)
(954, 55689)
(955, 55625)
(956, 55672)
(957, 55925)
(958, 55904)
(959, 55835)
(960, 55819)
(961, 56050)
(962, 56047)
(963, 56193)
(964, 56155)
(965, 56134)
(966, 56337)
(967, 56247)
(968, 56300)
(969, 56317)
(970, 56399)
(971, 56564)
(972, 56643)
(973, 56605)
(974, 56703)
(975, 56869)
(976, 56794)
(977, 56898)
(978, 56830)
(979, 56955)
(980, 57103)
(981, 56980)
(982, 57016)
(983, 57204)
(984, 57241)
(985, 57326)
(986, 57305)
(987, 57380)
(988, 57509)
(989, 57527)
(990, 57528)
(991, 57709)
(992, 57666)
(993, 57640)
(994, 57778)
(995, 57844)
(996, 57983)
(997, 57849)
(998, 57935)
(999, 57965)
(1000, 58114)


==> Data/GOneMax-n500-r9.txt <==
(50, 71687)
(51, 71377)
(52, 70952)
(53, 70661)
(54, 70240)
(55, 69961)
(56, 69650)
(57, 69275)
(58, 68965)
(59, 68546)
(60, 68276)
(61, 67905)
(62, 67613)
(63, 67210)
(64, 66874)
(65, 66495)
(66, 66146)
(67, 65868)
(68, 65503)
(69, 65140)
(70, 64769)
(71, 64466)
(72, 64181)
(73, 63793)
(74, 63478)
(75, 63097)
(76, 62796)
(77, 62412)
(78, 62113)
(79, 61778)
(80, 61383)
(81, 61048)
(82, 60746)
(83, 60366)
(84, 60061)
(85, 59679)
(86, 59311)
(87, 58955)
(88, 58674)
(89, 58345)
(90, 57961)
(91, 57609)
(92, 57261)
(93, 56970)
(94, 56647)
(95, 56257)
(96, 55977)
(97, 55558)
(98, 55212)
(99, 54862)
(100, 54578)
(101, 54195)
(102, 53936)
(103, 53509)
(104, 53155)
(105, 52870)
(106, 52482)
(107, 52182)
(108, 51842)
(109, 51445)
(110, 51127)
(111, 50824)
(112, 50477)
(113, 50142)
(114, 49758)
(115, 49406)
(116, 49039)
(117, 48715)
(118, 48397)
(119, 48036)
(120, 47772)
(121, 47338)
(122, 47015)
(123, 46696)
(124, 46388)
(125, 46011)
(126, 45669)
(127, 45331)
(128, 45025)
(129, 44646)
(130, 44251)
(131, 43929)
(132, 43583)
(133, 43219)
(134, 42904)
(135, 42579)
(136, 42224)
(137, 41912)
(138, 41590)
(139, 41194)
(140, 40836)
(141, 40563)
(142, 40162)
(143, 39890)
(144, 39525)
(145, 39182)
(146, 38826)
(147, 38462)
(148, 38184)
(149, 37806)
(150, 37443)
(151, 37097)
(152, 36751)
(153, 36417)
(154, 36041)
(155, 35730)
(156, 35417)
(157, 35036)
(158, 34695)
(159, 34352)
(160, 34040)
(161, 33731)
(162, 33322)
(163, 33000)
(164, 32711)
(165, 32380)
(166, 31976)
(167, 31639)
(168, 31345)
(169, 30936)
(170, 30653)
(171, 30335)
(172, 29969)
(173, 29579)
(174, 29232)
(175, 29153)
(176, 29024)
(177, 28895)
(178, 28616)
(179, 28463)
(180, 28298)
(181, 27843)
(182, 27538)
(183, 27428)
(184, 27135)
(185, 26969)
(186, 26792)
(187, 26413)
(188, 26192)
(189, 25936)
(190, 25684)
(191, 25505)
(192, 25212)
(193, 24929)
(194, 24690)
(195, 24344)
(196, 24141)
(197, 23896)
(198, 23565)
(199, 23246)
(200, 22998)
(201, 22768)
(202, 22442)
(203, 22091)
(204, 21891)
(205, 21956)
(206, 21521)
(207, 21425)
(208, 21151)
(209, 21000)
(210, 20735)
(211, 20483)
(212, 20400)
(213, 20256)
(214, 20030)
(215, 19954)
(216, 20029)
(217, 19860)
(218, 19854)
(219, 19787)
(220, 19806)
(221, 19707)
(222, 19665)
(223, 19478)
(224, 19565)
(225, 19549)
(226, 19507)
(227, 19501)
(228, 19490)
(229, 19403)
(230, 19381)
(231, 19433)
(232, 19256)
(233, 19341)
(234, 19337)
(235, 19156)
(236, 19042)
(237, 19175)
(238, 19180)
(239, 19163)
(240, 19254)
(241, 19233)
(242, 19380)
(243, 19350)
(244, 19357)
(245, 19487)
(246, 19555)
(247, 19521)
(248, 19641)
(249, 19548)
(250, 19593)
(251, 19669)
(252, 19720)
(253, 19809)
(254, 19807)
(255, 19891)
(256, 19813)
(257, 19923)
(258, 19899)
(259, 20014)
(260, 19942)
(261, 19970)
(262, 20004)
(263, 20081)
(264, 20221)
(265, 20182)
(266, 20160)
(267, 20321)
(268, 20347)
(269, 20358)
(270, 20401)
(271, 20399)
(272, 20392)
(273, 20536)
(274, 20581)
(275, 20473)
(276, 20575)
(277, 20629)
(278, 20576)
(279, 20761)
(280, 20665)
(281, 20718)
(282, 20849)
(283, 20764)
(284, 20912)
(285, 20845)
(286, 20969)
(287, 20911)
(288, 20924)
(289, 21108)
(290, 21109)
(291, 21134)
(292, 21167)
(293, 21224)
(294, 21176)
(295, 21253)
(296, 21292)
(297, 21344)
(298, 21345)
(299, 21334)
(300, 21168)
(301, 21207)
(302, 21287)
(303, 21519)
(304, 21594)
(305, 21568)
(306, 21826)
(307, 21653)
(308, 21793)
(309, 22077)
(310, 22106)
(311, 21986)
(312, 22186)
(313, 22106)
(314, 22187)
(315, 22151)
(316, 22324)
(317, 22357)
(318, 22407)
(319, 22288)
(320, 22383)
(321, 22453)
(322, 22561)
(323, 22523)
(324, 22562)
(325, 22549)
(326, 22582)
(327, 22611)
(328, 22750)
(329, 22793)
(330, 22695)
(331, 22801)
(332, 22938)
(333, 22820)
(334, 22942)
(335, 22898)
(336, 23009)
(337, 22978)
(338, 23091)
(339, 23102)
(340, 23193)
(341, 23278)
(342, 23199)
(343, 23281)
(344, 23307)
(345, 23313)
(346, 23500)
(347, 23444)
(348, 23444)
(349, 23646)
(350, 23492)
(351, 23551)
(352, 23635)
(353, 23735)
(354, 23631)
(355, 23689)
(356, 23706)
(357, 24160)
(358, 24080)
(359, 23992)
(360, 24164)
(361, 24120)
(362, 24283)
(363, 24205)
(364, 24226)
(365, 24401)
(366, 24445)
(367, 24444)
(368, 24518)
(369, 24565)
(370, 24626)
(371, 24586)
(372, 24617)
(373, 24827)
(374, 24780)
(375, 24757)
(376, 24843)
(377, 24967)
(378, 25034)
(379, 25051)
(380, 25081)
(381, 25144)
(382, 25044)
(383, 25117)
(384, 25177)
(385, 25337)
(386, 25305)
(387, 25247)
(388, 25481)
(389, 25426)
(390, 25540)
(391, 25609)
(392, 25597)
(393, 25605)
(394, 25596)
(395, 25777)
(396, 25665)
(397, 25850)
(398, 25718)
(399, 25935)
(400, 25938)
(401, 25795)
(402, 26035)
(403, 25948)
(404, 25909)
(405, 26091)
(406, 26239)
(407, 26241)
(408, 26504)
(409, 26525)
(410, 26526)
(411, 26533)
(412, 26520)
(413, 26649)
(414, 26671)
(415, 26653)
(416, 26781)
(417, 26768)
(418, 26973)
(419, 26922)
(420, 26939)
(421, 26926)
(422, 27137)
(423, 27167)
(424, 27199)
(425, 27303)
(426, 27270)
(427, 27366)
(428, 27295)
(429, 27416)
(430, 27391)
(431, 27535)
(432, 27588)
(433, 27468)
(434, 27648)
(435, 27565)
(436, 27799)
(437, 27853)
(438, 27721)
(439, 27894)
(440, 27975)
(441, 28024)
(442, 27934)
(443, 27905)
(444, 28038)
(445, 28202)
(446, 28110)
(447, 28275)
(448, 28155)
(449, 28276)
(450, 28247)
(451, 28050)
(452, 28346)
(453, 28406)
(454, 28554)
(455, 28534)
(456, 28540)
(457, 28557)
(458, 28836)
(459, 28901)
(460, 28863)
(461, 29157)
(462, 29031)
(463, 28985)
(464, 29229)
(465, 29254)
(466, 29178)
(467, 29285)
(468, 29557)
(469, 29586)
(470, 29723)
(471, 29628)
(472, 29564)
(473, 29628)
(474, 29922)
(475, 29917)
(476, 29833)
(477, 30097)
(478, 29983)
(479, 30277)
(480, 30324)
(481, 30136)
(482, 30402)
(483, 30487)
(484, 30591)
(485, 30500)
(486, 30597)
(487, 30685)
(488, 30790)
(489, 30722)
(490, 30862)
(491, 30851)
(492, 30912)
(493, 31159)
(494, 30988)
(495, 31191)
(496, 31143)
(497, 31214)
(498, 31184)
(499, 31256)
(500, 31249)
(501, 31469)
(502, 31520)
(503, 31321)
(504, 31639)
(505, 31532)
(506, 31756)
(507, 31656)
(508, 31972)
(509, 31840)
(510, 32299)
(511, 32353)
(512, 32190)
(513, 32359)
(514, 32350)
(515, 32294)
(516, 32411)
(517, 32596)
(518, 32584)
(519, 32740)
(520, 32755)
(521, 32894)
(522, 33079)
(523, 33158)
(524, 33015)
(525, 33094)
(526, 33207)
(527, 33189)
(528, 33236)
(529, 33671)
(530, 33556)
(531, 33515)
(532, 33888)
(533, 33625)
(534, 34024)
(535, 34008)
(536, 34037)
(537, 34271)
(538, 34294)
(539, 34289)
(540, 34293)
(541, 34374)
(542, 34295)
(543, 34630)
(544, 34506)
(545, 34585)
(546, 34694)
(547, 34880)
(548, 34756)
(549, 34751)
(550, 34852)
(551, 35010)
(552, 35068)
(553, 35038)
(554, 35342)
(555, 35313)
(556, 35470)
(557, 35429)
(558, 35566)
(559, 35657)
(560, 35662)
(561, 35771)
(562, 35812)
(563, 35655)
(564, 35964)
(565, 35941)
(566, 35939)
(567, 35981)
(568, 36238)
(569, 36244)
(570, 36074)
(571, 36274)
(572, 36352)
(573, 36380)
(574, 36520)
(575, 36463)
(576, 36601)
(577, 36563)
(578, 36571)
(579, 36587)
(580, 36753)
(581, 36852)
(582, 36726)
(583, 36994)
(584, 37072)
(585, 36921)
(586, 37090)
(587, 37044)
(588, 37210)
(589, 37293)
(590, 37205)
(591, 37436)
(592, 37444)
(593, 37457)
(594, 37469)
(595, 37602)
(596, 37840)
(597, 37910)
(598, 37713)
(599, 38024)
(600, 37956)
(601, 37888)
(602, 38110)
(603, 38239)
(604, 38261)
(605, 38268)
(606, 38221)
(607, 38321)
(608, 38450)
(609, 38404)
(610, 38447)
(611, 38569)
(612, 38667)
(613, 38819)
(614, 38704)
(615, 38798)
(616, 38789)
(617, 38819)
(618, 39158)
(619, 38943)
(620, 39011)
(621, 39084)
(622, 39179)
(623, 39307)
(624, 39290)
(625, 39494)
(626, 39425)
(627, 39409)
(628, 39540)
(629, 39736)
(630, 39600)
(631, 39707)
(632, 39669)
(633, 39832)
(634, 39786)
(635, 39914)
(636, 39911)
(637, 40151)
(638, 40008)
(639, 40268)
(640, 40319)
(641, 40391)
(642, 40305)
(643, 40364)
(644, 40310)
(645, 40491)
(646, 40558)
(647, 40695)
(648, 40510)
(649, 40567)
(650, 40831)
(651, 40696)
(652, 40896)
(653, 40777)
(654, 40838)
(655, 40991)
(656, 41046)
(657, 41110)
(658, 41281)
(659, 41146)
(660, 41318)
(661, 41367)
(662, 41362)
(663, 41558)
(664, 41415)
(665, 41520)
(666, 41711)
(667, 41615)
(668, 41717)
(669, 41655)
(670, 41959)
(671, 41970)
(672, 41922)
(673, 42118)
(674, 42078)
(675, 42040)
(676, 42111)
(677, 42312)
(678, 42323)
(679, 42418)
(680, 42437)
(681, 42442)
(682, 42562)
(683, 42480)
(684, 42705)
(685, 42779)
(686, 42819)
(687, 42680)
(688, 42735)
(689, 42738)
(690, 42796)
(691, 42915)
(692, 42997)
(693, 42945)
(694, 43123)
(695, 43230)
(696, 43291)
(697, 43246)
(698, 43489)
(699, 43312)
(700, 43437)
(701, 43636)
(702, 43702)
(703, 43721)
(704, 43760)
(705, 43736)
(706, 43757)
(707, 43944)
(708, 44080)
(709, 43879)
(710, 44170)
(711, 44263)
(712, 44266)
(713, 44302)
(714, 44372)
(715, 44281)
(716, 44428)
(717, 44476)
(718, 44619)
(719, 44713)
(720, 44572)
(721, 44555)
(722, 44753)
(723, 44737)
(724, 44771)
(725, 44957)
(726, 45090)
(727, 45131)
(728, 45014)
(729, 45197)
(730, 45131)
(731, 45302)
(732, 45304)
(733, 45253)
(734, 45385)
(735, 45368)
(736, 45517)
(737, 45621)
(738, 45724)
(739, 45662)
(740, 45796)
(741, 45842)
(742, 46004)
(743, 46003)
(744, 45939)
(745, 45982)
(746, 46042)
(747, 46300)
(748, 46147)
(749, 46524)
(750, 46536)
(751, 46637)
(752, 46650)
(753, 46810)
(754, 46603)
(755, 46989)
(756, 46760)
(757, 46863)
(758, 46921)
(759, 47169)
(760, 47146)
(761, 47134)
(762, 47166)
(763, 47372)
(764, 47324)
(765, 47600)
(766, 47541)
(767, 47651)
(768, 47745)
(769, 47721)
(770, 47721)
(771, 47819)
(772, 47874)
(773, 48089)
(774, 48038)
(775, 47931)
(776, 48057)
(777, 48210)
(778, 48194)
(779, 48354)
(780, 48234)
(781, 48465)
(782, 48329)
(783, 48481)
(784, 48459)
(785, 48607)
(786, 48580)
(787, 48642)
(788, 48690)
(789, 48735)
(790, 48871)
(791, 48745)
(792, 48853)
(793, 48960)
(794, 49009)
(795, 48907)
(796, 48958)
(797, 49042)
(798, 49240)
(799, 49139)
(800, 49304)
(801, 49329)
(802, 49346)
(803, 49594)
(804, 49771)
(805, 49684)
(806, 49733)
(807, 49768)
(808, 49927)
(809, 49848)
(810, 49879)
(811, 50102)
(812, 50058)
(813, 50141)
(814, 50340)
(815, 50251)
(816, 50295)
(817, 50512)
(818, 50343)
(819, 50614)
(820, 50696)
(821, 50537)
(822, 50696)
(823, 50780)
(824, 50920)
(825, 50984)
(826, 50834)
(827, 50838)
(828, 50917)
(829, 51118)
(830, 51000)
(831, 51087)
(832, 51165)
(833, 51344)
(834, 51243)
(835, 51260)
(836, 51436)
(837, 51458)
(838, 51484)
(839, 51544)
(840, 51712)
(841, 51754)
(842, 51660)
(843, 51702)
(844, 51758)
(845, 51913)
(846, 51976)
(847, 51981)
(848, 52062)
(849, 52190)
(850, 52201)
(851, 52377)
(852, 52397)
(853, 52237)
(854, 52319)
(855, 52424)
(856, 52549)
(857, 52549)
(858, 52754)
(859, 52628)
(860, 52622)
(861, 52871)
(862, 52758)
(863, 52845)
(864, 52949)
(865, 52963)
(866, 52950)
(867, 53125)
(868, 53150)
(869, 53238)
(870, 53209)
(871, 53392)
(872, 53590)
(873, 53665)
(874, 53596)
(875, 53698)
(876, 53679)
(877, 53861)
(878, 53745)
(879, 53943)
(880, 53919)
(881, 54145)
(882, 54075)
(883, 54293)
(884, 54115)
(885, 54285)
(886, 54429)
(887, 54321)
(888, 54559)
(889, 54578)
(890, 54564)
(891, 54618)
(892, 54679)
(893, 54772)
(894, 54859)
(895, 54845)
(896, 54897)
(897, 54916)
(898, 55135)
(899, 55188)
(900, 55019)
(901, 55089)
(902, 55217)
(903, 55266)
(904, 55248)
(905, 55448)
(906, 55478)
(907, 55608)
(908, 55704)
(909, 55608)
(910, 55581)
(911, 55875)
(912, 55761)
(913, 55822)
(914, 55880)
(915, 56083)
(916, 56107)
(917, 55979)
(918, 56030)
(919, 56113)
(920, 56224)
(921, 56319)
(922, 56278)
(923, 56518)
(924, 56529)
(925, 56519)
(926, 56538)
(927, 56546)
(928, 56776)
(929, 56836)
(930, 56842)
(931, 56837)
(932, 57035)
(933, 56991)
(934, 57104)
(935, 56953)
(936, 57064)
(937, 57304)
(938, 57229)
(939, 57219)
(940, 57307)
(941, 57425)
(942, 57379)
(943, 57450)
(944, 57574)
(945, 57532)
(946, 57599)
(947, 57691)
(948, 57741)
(949, 57794)
(950, 57791)
(951, 57898)
(952, 58113)
(953, 58015)
(954, 58191)
(955, 58089)
(956, 58218)
(957, 58278)
(958, 58399)
(959, 58412)
(960, 58405)
(961, 58614)
(962, 58588)
(963, 58586)
(964, 58651)
(965, 58613)
(966, 58742)
(967, 58716)
(968, 58785)
(969, 58797)
(970, 58901)
(971, 58969)
(972, 58936)
(973, 59241)
(974, 59152)
(975, 59403)
(976, 59319)
(977, 59419)
(978, 59613)
(979, 59633)
(980, 59454)
(981, 59560)
(982, 59697)
(983, 59624)
(984, 59818)
(985, 59777)
(986, 59939)
(987, 59911)
(988, 60077)
(989, 60040)
(990, 60064)
(991, 60117)
(992, 60142)
(993, 60188)
(994, 60236)
(995, 60328)
(996, 60386)
(997, 60413)
(998, 60453)
(999, 60513)
(1000, 60548)


==> Data/rOneMax-n500-r10.txt <==
(50, 75629)
(51, 75267)
(52, 74916)
(53, 74565)
(54, 74210)
(55, 73857)
(56, 73503)
(57, 73168)
(58, 72807)
(59, 72478)
(60, 72108)
(61, 71769)
(62, 71416)
(63, 71043)
(64, 70706)
(65, 70335)
(66, 69992)
(67, 69659)
(68, 69290)
(69, 68950)
(70, 68574)
(71, 68252)
(72, 67898)
(73, 67540)
(74, 67173)
(75, 66839)
(76, 66485)
(77, 66141)
(78, 65764)
(79, 65437)
(80, 65078)
(81, 64724)
(82, 64374)
(83, 64017)
(84, 63664)
(85, 63311)
(86, 62965)
(87, 62610)
(88, 62239)
(89, 61907)
(90, 61539)
(91, 61198)
(92, 60831)
(93, 60510)
(94, 60148)
(95, 59796)
(96, 59444)
(97, 59090)
(98, 58723)
(99, 58400)
(100, 58024)
(101, 57668)
(102, 57340)
(103, 56962)
(104, 56623)
(105, 56256)
(106, 55920)
(107, 55556)
(108, 55220)
(109, 54871)
(110, 54519)
(111, 54142)
(112, 53791)
(113, 53453)
(114, 53106)
(115, 52742)
(116, 52415)
(117, 52061)
(118, 51706)
(119, 51326)
(120, 50992)
(121, 50644)
(122, 50274)
(123, 49938)
(124, 49586)
(125, 49229)
(126, 48893)
(127, 48518)
(128, 48159)
(129, 47808)
(130, 47485)
(131, 47114)
(132, 46782)
(133, 46424)
(134, 46051)
(135, 45709)
(136, 45359)
(137, 45014)
(138, 44647)
(139, 44314)
(140, 43937)
(141, 43582)
(142, 43258)
(143, 42906)
(144, 42530)
(145, 42176)
(146, 41823)
(147, 41496)
(148, 41140)
(149, 40784)
(150, 40429)
(151, 40067)
(152, 39716)
(153, 39378)
(154, 39020)
(155, 38669)
(156, 38302)
(157, 37960)
(158, 37610)
(159, 37271)
(160, 36907)
(161, 36550)
(162, 36192)
(163, 35848)
(164, 35509)
(165, 35165)
(166, 34796)
(167, 34459)
(168, 34086)
(169, 33750)
(170, 33397)
(171, 33034)
(172, 32683)
(173, 32323)
(174, 31994)
(175, 31620)
(176, 31292)
(177, 30928)
(178, 30591)
(179, 30224)
(180, 29856)
(181, 29515)
(182, 29162)
(183, 28830)
(184, 28468)
(185, 28120)
(186, 27743)
(187, 27413)
(188, 27063)
(189, 26700)
(190, 26347)
(191, 26009)
(192, 25641)
(193, 25282)
(194, 24952)
(195, 24574)
(196, 24223)
(197, 23875)
(198, 23548)
(199, 23199)
(200, 23082)
(201, 22860)
(202, 22792)
(203, 22522)
(204, 22357)
(205, 22175)
(206, 21760)
(207, 21440)
(208, 21263)
(209, 20979)
(210, 20812)
(211, 20694)
(212, 20329)
(213, 20126)
(214, 19858)
(215, 19585)
(216, 19374)
(217, 19145)
(218, 18857)
(219, 18563)
(220, 18232)
(221, 18075)
(222, 17732)
(223, 17443)
(224, 17140)
(225, 16869)
(226, 16618)
(227, 16341)
(228, 16015)
(229, 15803)
(230, 15883)
(231, 15440)
(232, 15287)
(233, 15041)
(234, 14838)
(235, 14656)
(236, 14415)
(237, 14269)
(238, 14093)
(239, 13963)
(240, 13833)
(241, 13875)
(242, 13709)
(243, 13715)
(244, 13633)
(245, 13691)
(246, 13583)
(247, 13546)
(248, 13410)
(249, 13435)
(250, 13416)
(251, 13392)
(252, 13371)
(253, 13359)
(254, 13280)
(255, 13259)
(256, 13286)
(257, 13149)
(258, 13184)
(259, 13180)
(260, 13075)
(261, 13276)
(262, 13279)
(263, 13197)
(264, 13253)
(265, 13419)
(266, 13436)
(267, 13490)
(268, 13384)
(269, 13624)
(270, 13508)
(271, 13639)
(272, 13651)
(273, 13584)
(274, 13685)
(275, 13867)
(276, 13895)
(277, 13956)
(278, 13892)
(279, 13982)
(280, 13954)
(281, 13978)
(282, 14063)
(283, 14224)
(284, 14076)
(285, 14294)
(286, 14149)
(287, 14195)
(288, 14344)
(289, 14504)
(290, 14523)
(291, 14428)
(292, 14476)
(293, 14523)
(294, 14552)
(295, 14682)
(296, 14735)
(297, 14724)
(298, 14728)
(299, 14917)
(300, 15011)
(301, 15036)
(302, 15108)
(303, 15135)
(304, 15158)
(305, 15204)
(306, 15213)
(307, 15282)
(308, 15297)
(309, 15373)
(310, 15351)
(311, 15355)
(312, 15403)
(313, 15486)
(314, 15469)
(315, 15471)
(316, 15543)
(317, 15669)
(318, 15513)
(319, 15690)
(320, 15763)
(321, 15709)
(322, 15841)
(323, 15929)
(324, 15900)
(325, 15802)
(326, 15989)
(327, 16022)
(328, 15963)
(329, 16015)
(330, 16177)
(331, 16129)
(332, 16176)
(333, 16171)
(334, 16303)
(335, 16441)
(336, 16512)
(337, 16541)
(338, 16387)
(339, 16599)
(340, 16682)
(341, 16694)
(342, 16718)
(343, 16761)
(344, 16726)
(345, 16869)
(346, 16881)
(347, 16808)
(348, 16937)
(349, 17029)
(350, 17103)
(351, 17083)
(352, 17253)
(353, 17266)
(354, 17258)
(355, 17398)
(356, 17385)
(357, 17457)
(358, 17509)
(359, 17533)
(360, 17667)
(361, 17607)
(362, 17657)
(363, 17750)
(364, 17850)
(365, 17808)
(366, 17923)
(367, 17908)
(368, 17990)
(369, 17966)
(370, 18019)
(371, 18095)
(372, 18155)
(373, 18158)
(374, 18300)
(375, 18271)
(376, 18326)
(377, 18459)
(378, 18427)
(379, 18476)
(380, 18561)
(381, 18618)
(382, 18729)
(383, 18684)
(384, 18818)
(385, 18797)
(386, 18906)
(387, 18871)
(388, 19024)
(389, 19033)
(390, 19087)
(391, 19196)
(392, 19244)
(393, 19233)
(394, 19325)
(395, 19372)
(396, 19354)
(397, 19438)
(398, 19522)
(399, 19480)
(400, 19532)
(401, 19578)
(402, 19676)
(403, 19679)
(404, 19780)
(405, 19775)
(406, 19876)
(407, 19837)
(408, 19958)
(409, 19991)
(410, 20126)
(411, 20128)
(412, 20049)
(413, 20248)
(414, 20204)
(415, 20246)
(416, 20230)
(417, 20402)
(418, 20346)
(419, 20414)
(420, 20419)
(421, 20408)
(422, 20544)
(423, 20454)
(424, 20515)
(425, 20685)
(426, 20649)
(427, 20729)
(428, 20661)
(429, 20667)
(430, 20758)
(431, 20769)
(432, 20873)
(433, 20872)
(434, 20944)
(435, 20946)
(436, 21048)
(437, 21052)
(438, 21067)
(439, 21239)
(440, 21152)
(441, 21229)
(442, 21270)
(443, 21350)
(444, 21449)
(445, 21339)
(446, 21516)
(447, 21597)
(448, 21482)
(449, 21731)
(450, 21784)
(451, 21615)
(452, 21731)
(453, 21784)
(454, 21918)
(455, 21928)
(456, 21987)
(457, 21925)
(458, 22171)
(459, 22080)
(460, 22213)
(461, 22248)
(462, 22260)
(463, 22181)
(464, 22357)
(465, 22298)
(466, 22521)
(467, 22365)
(468, 22598)
(469, 22643)
(470, 22664)
(471, 22681)
(472, 22594)
(473, 22847)
(474, 22798)
(475, 22888)
(476, 22874)
(477, 23031)
(478, 22945)
(479, 22972)
(480, 23007)
(481, 23055)
(482, 23050)
(483, 23266)
(484, 23207)
(485, 23357)
(486, 23302)
(487, 23489)
(488, 23530)
(489, 23439)
(490, 23526)
(491, 23636)
(492, 23561)
(493, 23592)
(494, 23793)
(495, 23679)
(496, 23816)
(497, 23877)
(498, 23960)
(499, 23968)
(500, 24096)
(501, 24131)
(502, 24095)
(503, 24182)
(504, 24093)
(505, 24141)
(506, 24196)
(507, 24374)
(508, 24257)
(509, 24356)
(510, 24441)
(511, 24489)
(512, 24598)
(513, 24604)
(514, 24532)
(515, 24689)
(516, 24683)
(517, 24701)
(518, 24733)
(519, 24866)
(520, 24776)
(521, 24831)
(522, 24842)
(523, 25035)
(524, 24881)
(525, 25096)
(526, 25001)
(527, 25133)
(528, 25091)
(529, 25345)
(530, 25162)
(531, 25352)
(532, 25391)
(533, 25507)
(534, 25494)
(535, 25556)
(536, 25578)
(537, 25732)
(538, 25730)
(539, 25797)
(540, 25660)
(541, 25704)
(542, 25779)
(543, 25910)
(544, 25918)
(545, 26033)
(546, 25981)
(547, 26134)
(548, 26075)
(549, 26247)
(550, 26303)
(551, 26314)
(552, 26281)
(553, 26426)
(554, 26370)
(555, 26486)
(556, 26437)
(557, 26444)
(558, 26544)
(559, 26599)
(560, 26627)
(561, 26636)
(562, 26666)
(563, 26668)
(564, 26871)
(565, 26930)
(566, 26799)
(567, 26835)
(568, 26886)
(569, 27105)
(570, 27100)
(571, 27027)
(572, 27085)
(573, 27107)
(574, 27237)
(575, 27189)
(576, 27234)
(577, 27454)
(578, 27392)
(579, 27429)
(580, 27548)
(581, 27509)
(582, 27544)
(583, 27611)
(584, 27695)
(585, 27698)
(586, 27810)
(587, 27764)
(588, 27921)
(589, 27937)
(590, 27865)
(591, 27882)
(592, 27955)
(593, 28055)
(594, 28106)
(595, 28043)
(596, 28086)
(597, 28143)
(598, 28206)
(599, 28239)
(600, 28294)
(601, 28292)
(602, 28374)
(603, 28402)
(604, 28536)
(605, 28418)
(606, 28490)
(607, 28639)
(608, 28538)
(609, 28700)
(610, 28630)
(611, 28750)
(612, 28705)
(613, 28874)
(614, 28836)
(615, 28872)
(616, 28856)
(617, 28877)
(618, 28981)
(619, 29015)
(620, 29008)
(621, 29022)
(622, 29207)
(623, 29333)
(624, 29178)
(625, 29258)
(626, 29347)
(627, 29557)
(628, 29612)
(629, 29572)
(630, 29618)
(631, 29574)
(632, 29730)
(633, 29697)
(634, 29825)
(635, 29902)
(636, 30005)
(637, 29882)
(638, 30045)
(639, 30010)
(640, 30167)
(641, 30283)
(642, 30139)
(643, 30308)
(644, 30427)
(645, 30452)
(646, 30510)
(647, 30504)
(648, 30601)
(649, 30528)
(650, 30649)
(651, 30542)
(652, 30612)
(653, 30788)
(654, 30803)
(655, 30738)
(656, 30939)
(657, 30887)
(658, 30975)
(659, 31101)
(660, 30979)
(661, 31221)
(662, 31178)
(663, 31212)
(664, 31160)
(665, 31438)
(666, 31319)
(667, 31465)
(668, 31567)
(669, 31404)
(670, 31528)
(671, 31641)
(672, 31749)
(673, 31707)
(674, 31669)
(675, 31876)
(676, 31814)
(677, 31989)
(678, 32096)
(679, 32110)
(680, 32143)
(681, 32112)
(682, 32044)
(683, 32148)
(684, 32193)
(685, 32161)
(686, 32205)
(687, 32364)
(688, 32272)
(689, 32405)
(690, 32389)
(691, 32340)
(692, 32458)
(693, 32451)
(694, 32454)
(695, 32640)
(696, 32592)
(697, 32545)
(698, 32659)
(699, 32733)
(700, 32713)
(701, 32749)
(702, 32777)
(703, 32885)
(704, 32920)
(705, 32948)
(706, 32855)
(707, 32979)
(708, 32970)
(709, 33085)
(710, 33227)
(711, 33097)
(712, 33226)
(713, 33217)
(714, 33369)
(715, 33389)
(716, 33514)
(717, 33385)
(718, 33599)
(719, 33540)
(720, 33748)
(721, 33714)
(722, 33651)
(723, 33684)
(724, 33708)
(725, 33975)
(726, 34028)
(727, 34042)
(728, 34017)
(729, 34139)
(730, 34178)
(731, 34219)
(732, 34147)
(733, 34185)
(734, 34332)
(735, 34284)
(736, 34364)
(737, 34497)
(738, 34415)
(739, 34452)
(740, 34464)
(741, 34502)
(742, 34598)
(743, 34561)
(744, 34655)
(745, 34748)
(746, 34859)
(747, 34791)
(748, 34797)
(749, 34974)
(750, 34895)
(751, 34946)
(752, 35005)
(753, 35053)
(754, 35232)
(755, 35237)
(756, 35249)
(757, 35282)
(758, 35351)
(759, 35386)
(760, 35344)
(761, 35364)
(762, 35474)
(763, 35595)
(764, 35523)
(765, 35610)
(766, 35596)
(767, 35744)
(768, 35721)
(769, 35713)
(770, 35871)
(771, 35857)
(772, 35959)
(773, 35843)
(774, 36022)
(775, 36072)
(776, 36036)
(777, 35975)
(778, 36102)
(779, 36277)
(780, 36250)
(781, 36255)
(782, 36387)
(783, 36399)
(784, 36458)
(785, 36430)
(786, 36408)
(787, 36637)
(788, 36654)
(789, 36609)
(790, 36785)
(791, 36818)
(792, 36755)
(793, 36900)
(794, 36915)
(795, 36890)
(796, 37030)
(797, 37092)
(798, 37101)
(799, 37073)
(800, 37257)
(801, 37177)
(802, 37297)
(803, 37443)
(804, 37330)
(805, 37389)
(806, 37445)
(807, 37609)
(808, 37640)
(809, 37610)
(810, 37698)
(811, 37600)
(812, 37650)
(813, 37870)
(814, 37736)
(815, 37893)
(816, 37912)
(817, 38029)
(818, 38091)
(819, 37952)
(820, 38085)
(821, 38171)
(822, 38240)
(823, 38325)
(824, 38183)
(825, 38341)
(826, 38476)
(827, 38425)
(828, 38445)
(829, 38539)
(830, 38588)
(831, 38574)
(832, 38717)
(833, 38668)
(834, 38702)
(835, 38739)
(836, 38877)
(837, 38974)
(838, 38853)
(839, 39029)
(840, 38999)
(841, 38973)
(842, 39101)
(843, 39056)
(844, 39163)
(845, 39330)
(846, 39368)
(847, 39253)
(848, 39480)
(849, 39445)
(850, 39426)
(851, 39558)
(852, 39569)
(853, 39528)
(854, 39777)
(855, 39686)
(856, 39837)
(857, 39846)
(858, 39952)
(859, 39880)
(860, 39911)
(861, 40044)
(862, 39950)
(863, 40052)
(864, 40125)
(865, 40121)
(866, 40235)
(867, 40342)
(868, 40353)
(869, 40278)
(870, 40307)
(871, 40383)
(872, 40502)
(873, 40508)
(874, 40650)
(875, 40624)
(876, 40671)
(877, 40650)
(878, 40757)
(879, 40804)
(880, 40734)
(881, 40821)
(882, 40925)
(883, 40879)
(884, 40892)
(885, 41076)
(886, 40962)
(887, 41052)
(888, 41061)
(889, 41238)
(890, 41136)
(891, 41174)
(892, 41332)
(893, 41431)
(894, 41352)
(895, 41336)
(896, 41388)
(897, 41587)
(898, 41640)
(899, 41661)
(900, 41539)
(901, 41580)
(902, 41634)
(903, 41795)
(904, 41801)
(905, 41754)
(906, 41847)
(907, 41859)
(908, 41953)
(909, 41908)
(910, 42133)
(911, 42172)
(912, 42136)
(913, 42111)
(914, 42188)
(915, 42262)
(916, 42405)
(917, 42502)
(918, 42419)
(919, 42520)
(920, 42555)
(921, 42617)
(922, 42692)
(923, 42835)
(924, 42789)
(925, 42722)
(926, 42973)
(927, 42978)
(928, 42876)
(929, 43134)
(930, 43149)
(931, 43063)
(932, 43157)
(933, 43168)
(934, 43240)
(935, 43305)
(936, 43407)
(937, 43317)
(938, 43540)
(939, 43480)
(940, 43614)
(941, 43691)
(942, 43535)
(943, 43743)
(944, 43825)
(945, 43739)
(946, 43851)
(947, 43753)
(948, 43864)
(949, 43913)
(950, 44086)
(951, 44111)
(952, 44101)
(953, 44066)
(954, 44151)
(955, 44325)
(956, 44373)
(957, 44386)
(958, 44488)
(959, 44462)
(960, 44383)
(961, 44597)
(962, 44522)
(963, 44508)
(964, 44708)
(965, 44651)
(966, 44680)
(967, 44770)
(968, 44826)
(969, 44849)
(970, 44912)
(971, 44899)
(972, 44997)
(973, 45025)
(974, 45093)
(975, 45239)
(976, 45254)
(977, 45151)
(978, 45265)
(979, 45394)
(980, 45328)
(981, 45314)
(982, 45492)
(983, 45376)
(984, 45555)
(985, 45475)
(986, 45511)
(987, 45670)
(988, 45684)
(989, 45626)
(990, 45762)
(991, 45877)
(992, 45841)
(993, 45854)
(994, 45987)
(995, 45879)
(996, 45893)
(997, 46010)
(998, 46072)
(999, 46051)
(1000, 46134)


==> Data/rOneMax-n500-r3.txt <==
(50, 5080)
(51, 5058)
(52, 4990)
(53, 4920)
(54, 4855)
(55, 4873)
(56, 4758)
(57, 4638)
(58, 4661)
(59, 4577)
(60, 4510)
(61, 4492)
(62, 4327)
(63, 4324)
(64, 4282)
(65, 4283)
(66, 4272)
(67, 4143)
(68, 4155)
(69, 4161)
(70, 4130)
(71, 4073)
(72, 4030)
(73, 4041)
(74, 3938)
(75, 3967)
(76, 3916)
(77, 3939)
(78, 3813)
(79, 3801)
(80, 3881)
(81, 3738)
(82, 3785)
(83, 3639)
(84, 3636)
(85, 3554)
(86, 3663)
(87, 3617)
(88, 3641)
(89, 3711)
(90, 3781)
(91, 3723)
(92, 3757)
(93, 3763)
(94, 3781)
(95, 3839)
(96, 3831)
(97, 3894)
(98, 3858)
(99, 3733)
(100, 3864)
(101, 3840)
(102, 3919)
(103, 3907)
(104, 3928)
(105, 3907)
(106, 3934)
(107, 3997)
(108, 4032)
(109, 3928)
(110, 4035)
(111, 4074)
(112, 4190)
(113, 4149)
(114, 4160)
(115, 4194)
(116, 4169)
(117, 4271)
(118, 4253)
(119, 4288)
(120, 4269)
(121, 4413)
(122, 4371)
(123, 4386)
(124, 4518)
(125, 4560)
(126, 4518)
(127, 4553)
(128, 4626)
(129, 4598)
(130, 4629)
(131, 4684)
(132, 4728)
(133, 4728)
(134, 4785)
(135, 4919)
(136, 4892)
(137, 4858)
(138, 4909)
(139, 4932)
(140, 5026)
(141, 5067)
(142, 5148)
(143, 5094)
(144, 5166)
(145, 5162)
(146, 5210)
(147, 5207)
(148, 5271)
(149, 5280)
(150, 5370)
(151, 5389)
(152, 5442)
(153, 5491)
(154, 5594)
(155, 5541)
(156, 5551)
(157, 5592)
(158, 5605)
(159, 5703)
(160, 5720)
(161, 5714)
(162, 5773)
(163, 5823)
(164, 5831)
(165, 5861)
(166, 5969)
(167, 5924)
(168, 6028)
(169, 6005)
(170, 6074)
(171, 6042)
(172, 6137)
(173, 6222)
(174, 6218)
(175, 6276)
(176, 6298)
(177, 6362)
(178, 6308)
(179, 6424)
(180, 6435)
(181, 6472)
(182, 6483)
(183, 6544)
(184, 6578)
(185, 6640)
(186, 6683)
(187, 6699)
(188, 6677)
(189, 6739)
(190, 6782)
(191, 6816)
(192, 6805)
(193, 6913)
(194, 6906)
(195, 6892)
(196, 6993)
(197, 6985)
(198, 7058)
(199, 7111)
(200, 7187)
(201, 7182)
(202, 7171)
(203, 7186)
(204, 7223)
(205, 7261)
(206, 7448)
(207, 7345)
(208, 7352)
(209, 7461)
(210, 7511)
(211, 7569)
(212, 7698)
(213, 7677)
(214, 7680)
(215, 7811)
(216, 7860)
(217, 7943)
(218, 7800)
(219, 7920)
(220, 8025)
(221, 7917)
(222, 7967)
(223, 8007)
(224, 8061)
(225, 8125)
(226, 8186)
(227, 8169)
(228, 8280)
(229, 8268)
(230, 8255)
(231, 8355)
(232, 8287)
(233, 8429)
(234, 8345)
(235, 8486)
(236, 8405)
(237, 8565)
(238, 8563)
(239, 8541)
(240, 8577)
(241, 8654)
(242, 8677)
(243, 8664)
(244, 8725)
(245, 8683)
(246, 8784)
(247, 8832)
(248, 8846)
(249, 8910)
(250, 8965)
(251, 8904)
(252, 8932)
(253, 9069)
(254, 9004)
(255, 9000)
(256, 9163)
(257, 9209)
(258, 9111)
(259, 9167)
(260, 9270)
(261, 9253)
(262, 9378)
(263, 9372)
(264, 9298)
(265, 9433)
(266, 9527)
(267, 9440)
(268, 9464)
(269, 9526)
(270, 9656)
(271, 9528)
(272, 9577)
(273, 9691)
(274, 9707)
(275, 9822)
(276, 9751)
(277, 9889)
(278, 9885)
(279, 9831)
(280, 9952)
(281, 9912)
(282, 10004)
(283, 10081)
(284, 10098)
(285, 10083)
(286, 10179)
(287, 10120)
(288, 10178)
(289, 10147)
(290, 10248)
(291, 10211)
(292, 10375)
(293, 10381)
(294, 10348)
(295, 10363)
(296, 10442)
(297, 10418)
(298, 10530)
(299, 10598)
(300, 10496)
(301, 10622)
(302, 10647)
(303, 10733)
(304, 10645)
(305, 10795)
(306, 10783)
(307, 10772)
(308, 10814)
(309, 10875)
(310, 10839)
(311, 10867)
(312, 10873)
(313, 10945)
(314, 10962)
(315, 11100)
(316, 11073)
(317, 11076)
(318, 11194)
(319, 11251)
(320, 11276)
(321, 11201)
(322, 11204)
(323, 11366)
(324, 11287)
(325, 11363)
(326, 11390)
(327, 11408)
(328, 11454)
(329, 11458)
(330, 11468)
(331, 11609)
(332, 11688)
(333, 11722)
(334, 11712)
(335, 11781)
(336, 11726)
(337, 11812)
(338, 11865)
(339, 11825)
(340, 11806)
(341, 11989)
(342, 11886)
(343, 11951)
(344, 11992)
(345, 12104)
(346, 12070)
(347, 12050)
(348, 12084)
(349, 12106)
(350, 12265)
(351, 12284)
(352, 12230)
(353, 12308)
(354, 12347)
(355, 12351)
(356, 12442)
(357, 12454)
(358, 12402)
(359, 12483)
(360, 12514)
(361, 12636)
(362, 12668)
(363, 12557)
(364, 12653)
(365, 12754)
(366, 12798)
(367, 12697)
(368, 12760)
(369, 12850)
(370, 12851)
(371, 12937)
(372, 12910)
(373, 12880)
(374, 12963)
(375, 13052)
(376, 12975)
(377, 13069)
(378, 13078)
(379, 13215)
(380, 13161)
(381, 13178)
(382, 13331)
(383, 13243)
(384, 13276)
(385, 13387)
(386, 13368)
(387, 13462)
(388, 13381)
(389, 13568)
(390, 13462)
(391, 13501)
(392, 13547)
(393, 13562)
(394, 13617)
(395, 13688)
(396, 13711)
(397, 13739)
(398, 13858)
(399, 13771)
(400, 13845)
(401, 13973)
(402, 14000)
(403, 14018)
(404, 13924)
(405, 14109)
(406, 14140)
(407, 14033)
(408, 14070)
(409, 14250)
(410, 14197)
(411, 14217)
(412, 14210)
(413, 14356)
(414, 14402)
(415, 14414)
(416, 14447)
(417, 14490)
(418, 14453)
(419, 14512)
(420, 14468)
(421, 14559)
(422, 14644)
(423, 14603)
(424, 14725)
(425, 14661)
(426, 14656)
(427, 14686)
(428, 14708)
(429, 14798)
(430, 14895)
(431, 14869)
(432, 14863)
(433, 14953)
(434, 14949)
(435, 14945)
(436, 15046)
(437, 15105)
(438, 15155)
(439, 15152)
(440, 15112)
(441, 15198)
(442, 15241)
(443, 15372)
(444, 15402)
(445, 15369)
(446, 15373)
(447, 15424)
(448, 15431)
(449, 15454)
(450, 15494)
(451, 15526)
(452, 15597)
(453, 15590)
(454, 15657)
(455, 15758)
(456, 15767)
(457, 15737)
(458, 15857)
(459, 15833)
(460, 15833)
(461, 15978)
(462, 15877)
(463, 15917)
(464, 16080)
(465, 16012)
(466, 16000)
(467, 16052)
(468, 16150)
(469, 16179)
(470, 16273)
(471, 16178)
(472, 16267)
(473, 16230)
(474, 16384)
(475, 16360)
(476, 16366)
(477, 16397)
(478, 16452)
(479, 16511)
(480, 16479)
(481, 16512)
(482, 16517)
(483, 16544)
(484, 16705)
(485, 16615)
(486, 16759)
(487, 16822)
(488, 16728)
(489, 16828)
(490, 16816)
(491, 16936)
(492, 16928)
(493, 16879)
(494, 17047)
(495, 16958)
(496, 17027)
(497, 17151)
(498, 17083)
(499, 17089)
(500, 17203)
(501, 17164)
(502, 17203)
(503, 17246)
(504, 17266)
(505, 17300)
(506, 17414)
(507, 17440)
(508, 17441)
(509, 17450)
(510, 17472)
(511, 17601)
(512, 17579)
(513, 17605)
(514, 17697)
(515, 17676)
(516, 17708)
(517, 17752)
(518, 17794)
(519, 17861)
(520, 17812)
(521, 17778)
(522, 17805)
(523, 17877)
(524, 17921)
(525, 18052)
(526, 18003)
(527, 18117)
(528, 18074)
(529, 18164)
(530, 18153)
(531, 18105)
(532, 18134)
(533, 18238)
(534, 18254)
(535, 18318)
(536, 18346)
(537, 18421)
(538, 18449)
(539, 18434)
(540, 18509)
(541, 18521)
(542, 18536)
(543, 18632)
(544, 18649)
(545, 18591)
(546, 18691)
(547, 18720)
(548, 18704)
(549, 18807)
(550, 18831)
(551, 18865)
(552, 18799)
(553, 18847)
(554, 18956)
(555, 18900)
(556, 19027)
(557, 19075)
(558, 19078)
(559, 19183)
(560, 19137)
(561, 19186)
(562, 19291)
(563, 19246)
(564, 19259)
(565, 19339)
(566, 19413)
(567, 19408)
(568, 19406)
(569, 19510)
(570, 19454)
(571, 19494)
(572, 19622)
(573, 19546)
(574, 19561)
(575, 19625)
(576, 19676)
(577, 19705)
(578, 19724)
(579, 19890)
(580, 19806)
(581, 19881)
(582, 19943)
(583, 20028)
(584, 20059)
(585, 19981)
(586, 20045)
(587, 20154)
(588, 20152)
(589, 20163)
(590, 20219)
(591, 20184)
(592, 20286)
(593, 20261)
(594, 20270)
(595, 20377)
(596, 20447)
(597, 20346)
(598, 20460)
(599, 20443)
(600, 20563)
(601, 20487)
(602, 20597)
(603, 20535)
(604, 20648)
(605, 20640)
(606, 20733)
(607, 20711)
(608, 20772)
(609, 20724)
(610, 20758)
(611, 20824)
(612, 20865)
(613, 20829)
(614, 20919)
(615, 21006)
(616, 21005)
(617, 20956)
(618, 20973)
(619, 21009)
(620, 21144)
(621, 21186)
(622, 21141)
(623, 21176)
(624, 21273)
(625, 21290)
(626, 21322)
(627, 21397)
(628, 21404)
(629, 21338)
(630, 21448)
(631, 21393)
(632, 21553)
(633, 21482)
(634, 21606)
(635, 21519)
(636, 21650)
(637, 21687)
(638, 21646)
(639, 21759)
(640, 21827)
(641, 21753)
(642, 21831)
(643, 21799)
(644, 21958)
(645, 21836)
(646, 21923)
(647, 22041)
(648, 21931)
(649, 22102)
(650, 22145)
(651, 22059)
(652, 22173)
(653, 22134)
(654, 22291)
(655, 22240)
(656, 22324)
(657, 22341)
(658, 22325)
(659, 22434)
(660, 22432)
(661, 22384)
(662, 22577)
(663, 22463)
(664, 22642)
(665, 22556)
(666, 22583)
(667, 22650)
(668, 22729)
(669, 22715)
(670, 22713)
(671, 22837)
(672, 22876)
(673, 22930)
(674, 22862)
(675, 22866)
(676, 22947)
(677, 23065)
(678, 23004)
(679, 23046)
(680, 23158)
(681, 23230)
(682, 23157)
(683, 23254)
(684, 23206)
(685, 23286)
(686, 23378)
(687, 23368)
(688, 23459)
(689, 23423)
(690, 23520)
(691, 23557)
(692, 23547)
(693, 23589)
(694, 23557)
(695, 23679)
(696, 23681)
(697, 23635)
(698, 23770)
(699, 23809)
(700, 23699)
(701, 23873)
(702, 23918)
(703, 23928)
(704, 23932)
(705, 23920)
(706, 24029)
(707, 24029)
(708, 24117)
(709, 24015)
(710, 24130)
(711, 24166)
(712, 24122)
(713, 24199)
(714, 24169)
(715, 24269)
(716, 24304)
(717, 24294)
(718, 24299)
(719, 24414)
(720, 24363)
(721, 24520)
(722, 24516)
(723, 24472)
(724, 24620)
(725, 24651)
(726, 24591)
(727, 24726)
(728, 24636)
(729, 24731)
(730, 24693)
(731, 24860)
(732, 24786)
(733, 24774)
(734, 24892)
(735, 24979)
(736, 24902)
(737, 25051)
(738, 25028)
(739, 25010)
(740, 25142)
(741, 25038)
(742, 25142)
(743, 25218)
(744, 25172)
(745, 25181)
(746, 25208)
(747, 25282)
(748, 25330)
(749, 25331)
(750, 25306)
(751, 25443)
(752, 25447)
(753, 25498)
(754, 25540)
(755, 25547)
(756, 25617)
(757, 25577)
(758, 25579)
(759, 25695)
(760, 25720)
(761, 25731)
(762, 25711)
(763, 25800)
(764, 25817)
(765, 25886)
(766, 25800)
(767, 25867)
(768, 25891)
(769, 25972)
(770, 25958)
(771, 26026)
(772, 26070)
(773, 26032)
(774, 26062)
(775, 26228)
(776, 26228)
(777, 26174)
(778, 26306)
(779, 26294)
(780, 26330)
(781, 26328)
(782, 26481)
(783, 26523)
(784, 26460)
(785, 26467)
(786, 26635)
(787, 26534)
(788, 26629)
(789, 26668)
(790, 26715)
(791, 26843)
(792, 26885)
(793, 26793)
(794, 26940)
(795, 26928)
(796, 27053)
(797, 26926)
(798, 27080)
(799, 27037)
(800, 27036)
(801, 27180)
(802, 27238)
(803, 27301)
(804, 27277)
(805, 27343)
(806, 27296)
(807, 27408)
(808, 27402)
(809, 27364)
(810, 27406)
(811, 27573)
(812, 27616)
(813, 27643)
(814, 27682)
(815, 27575)
(816, 27649)
(817, 27690)
(818, 27797)
(819, 27773)
(820, 27787)
(821, 27899)
(822, 27970)
(823, 28011)
(824, 27927)
(825, 28052)
(826, 28008)
(827, 28038)
(828, 28162)
(829, 28127)
(830, 28178)
(831, 28191)
(832, 28300)
(833, 28310)
(834, 28342)
(835, 28343)
(836, 28283)
(837, 28343)
(838, 28424)
(839, 28508)
(840, 28536)
(841, 28566)
(842, 28492)
(843, 28577)
(844, 28637)
(845, 28567)
(846, 28655)
(847, 28694)
(848, 28795)
(849, 28806)
(850, 28718)
(851, 28815)
(852, 28778)
(853, 28936)
(854, 28856)
(855, 28970)
(856, 28996)
(857, 29058)
(858, 29101)
(859, 29040)
(860, 29036)
(861, 29132)
(862, 29167)
(863, 29275)
(864, 29161)
(865, 29230)
(866, 29275)
(867, 29258)
(868, 29324)
(869, 29418)
(870, 29455)
(871, 29517)
(872, 29488)
(873, 29575)
(874, 29536)
(875, 29536)
(876, 29644)
(877, 29695)
(878, 29704)
(879, 29693)
(880, 29757)
(881, 29769)
(882, 29824)
(883, 29820)
(884, 29837)
(885, 29937)
(886, 29982)
(887, 29994)
(888, 29970)
(889, 30060)
(890, 29972)
(891, 30056)
(892, 30057)
(893, 30088)
(894, 30156)
(895, 30267)
(896, 30306)
(897, 30333)
(898, 30242)
(899, 30378)
(900, 30394)
(901, 30410)
(902, 30525)
(903, 30436)
(904, 30543)
(905, 30483)
(906, 30659)
(907, 30644)
(908, 30623)
(909, 30663)
(910, 30759)
(911, 30778)
(912, 30857)
(913, 30854)
(914, 30934)
(915, 30933)
(916, 30992)
(917, 30966)
(918, 30931)
(919, 31017)
(920, 31100)
(921, 31133)
(922, 31148)
(923, 31151)
(924, 31241)
(925, 31260)
(926, 31198)
(927, 31333)
(928, 31266)
(929, 31430)
(930, 31418)
(931, 31382)
(932, 31536)
(933, 31567)
(934, 31576)
(935, 31565)
(936, 31551)
(937, 31553)
(938, 31701)
(939, 31744)
(940, 31710)
(941, 31672)
(942, 31778)
(943, 31851)
(944, 31895)
(945, 31888)
(946, 31874)
(947, 31895)
(948, 31987)
(949, 31955)
(950, 31999)
(951, 32068)
(952, 32186)
(953, 32179)
(954, 32172)
(955, 32240)
(956, 32325)
(957, 32284)
(958, 32306)
(959, 32291)
(960, 32421)
(961, 32478)
(962, 32505)
(963, 32424)
(964, 32583)
(965, 32533)
(966, 32614)
(967, 32543)
(968, 32721)
(969, 32615)
(970, 32735)
(971, 32763)
(972, 32835)
(973, 32861)
(974, 32894)
(975, 32803)
(976, 32943)
(977, 32938)
(978, 32975)
(979, 33068)
(980, 32964)
(981, 33017)
(982, 33076)
(983, 33141)
(984, 33189)
(985, 33173)
(986, 33227)
(987, 33290)
(988, 33306)
(989, 33395)
(990, 33463)
(991, 33468)
(992, 33525)
(993, 33562)
(994, 33578)
(995, 33642)
(996, 33682)
(997, 33774)
(998, 33782)
(999, 33797)
(1000, 33836)


==> Data/rOneMax-n500-r4.txt <==
(50, 15080)
(51, 14858)
(52, 14790)
(53, 14520)
(54, 14355)
(55, 14173)
(56, 13758)
(57, 13438)
(58, 13261)
(59, 12977)
(60, 12810)
(61, 12692)
(62, 12327)
(63, 12124)
(64, 11856)
(65, 11583)
(66, 11372)
(67, 11143)
(68, 10855)
(69, 10561)
(70, 10230)
(71, 10073)
(72, 9730)
(73, 9441)
(74, 9138)
(75, 8867)
(76, 8616)
(77, 8339)
(78, 8013)
(79, 7801)
(80, 7881)
(81, 7438)
(82, 7285)
(83, 7039)
(84, 6836)
(85, 6654)
(86, 6413)
(87, 6267)
(88, 6091)
(89, 5961)
(90, 5831)
(91, 5873)
(92, 5707)
(93, 5713)
(94, 5631)
(95, 5689)
(96, 5581)
(97, 5544)
(98, 5408)
(99, 5433)
(100, 5414)
(101, 5390)
(102, 5369)
(103, 5357)
(104, 5278)
(105, 5257)
(106, 5284)
(107, 5147)
(108, 5182)
(109, 5178)
(110, 5073)
(111, 5024)
(112, 5140)
(113, 5099)
(114, 5110)
(115, 5144)
(116, 5119)
(117, 5221)
(118, 5203)
(119, 5238)
(120, 5219)
(121, 5363)
(122, 5321)
(123, 5336)
(124, 5468)
(125, 5510)
(126, 5468)
(127, 5503)
(128, 5576)
(129, 5548)
(130, 5579)
(131, 5634)
(132, 5678)
(133, 5678)
(134, 5735)
(135, 5869)
(136, 5842)
(137, 5808)
(138, 5859)
(139, 5882)
(140, 5976)
(141, 6017)
(142, 6098)
(143, 6044)
(144, 6116)
(145, 6112)
(146, 6160)
(147, 6157)
(148, 6221)
(149, 6230)
(150, 6320)
(151, 6339)
(152, 6392)
(153, 6441)
(154, 6544)
(155, 6491)
(156, 6501)
(157, 6542)
(158, 6555)
(159, 6653)
(160, 6670)
(161, 6664)
(162, 6723)
(163, 6773)
(164, 6781)
(165, 6811)
(166, 6919)
(167, 6874)
(168, 6978)
(169, 6955)
(170, 7024)
(171, 6992)
(172, 7087)
(173, 7172)
(174, 7168)
(175, 7226)
(176, 7248)
(177, 7312)
(178, 7258)
(179, 7374)
(180, 7385)
(181, 7422)
(182, 7433)
(183, 7494)
(184, 7528)
(185, 7590)
(186, 7633)
(187, 7649)
(188, 7627)
(189, 7689)
(190, 7732)
(191, 7766)
(192, 7755)
(193, 7863)
(194, 7856)
(195, 7842)
(196, 7943)
(197, 7935)
(198, 8008)
(199, 8061)
(200, 8157)
(201, 8049)
(202, 8141)
(203, 8199)
(204, 8346)
(205, 8449)
(206, 8309)
(207, 8424)
(208, 8417)
(209, 8615)
(210, 8521)
(211, 8658)
(212, 8732)
(213, 8616)
(214, 8654)
(215, 8864)
(216, 8744)
(217, 8969)
(218, 8832)
(219, 8932)
(220, 9046)
(221, 9026)
(222, 9047)
(223, 9194)
(224, 9074)
(225, 9250)
(226, 9174)
(227, 9271)
(228, 9328)
(229, 9346)
(230, 9400)
(231, 9387)
(232, 9486)
(233, 9489)
(234, 9589)
(235, 9661)
(236, 9520)
(237, 9650)
(238, 9743)
(239, 9755)
(240, 9668)
(241, 9795)
(242, 9841)
(243, 9891)
(244, 9934)
(245, 9897)
(246, 10061)
(247, 9925)
(248, 9999)
(249, 10112)
(250, 10146)
(251, 10182)
(252, 10116)
(253, 10304)
(254, 10266)
(255, 10228)
(256, 10421)
(257, 10455)
(258, 10477)
(259, 10454)
(260, 10469)
(261, 10560)
(262, 10486)
(263, 10563)
(264, 10568)
(265, 10742)
(266, 10721)
(267, 10733)
(268, 10763)
(269, 10798)
(270, 10837)
(271, 10929)
(272, 10868)
(273, 11050)
(274, 10969)
(275, 11100)
(276, 11155)
(277, 11073)
(278, 11069)
(279, 11211)
(280, 11261)
(281, 11272)
(282, 11361)
(283, 11238)
(284, 11265)
(285, 11378)
(286, 11393)
(287, 11511)
(288, 11411)
(289, 11548)
(290, 11476)
(291, 11554)
(292, 11560)
(293, 11655)
(294, 11706)
(295, 11683)
(296, 11670)
(297, 11807)
(298, 11756)
(299, 11851)
(300, 11907)
(301, 11861)
(302, 11967)
(303, 11993)
(304, 12084)
(305, 12008)
(306, 12077)
(307, 12087)
(308, 12150)
(309, 12193)
(310, 12310)
(311, 12192)
(312, 12367)
(313, 12376)
(314, 12425)
(315, 12431)
(316, 12523)
(317, 12531)
(318, 12472)
(319, 12512)
(320, 12597)
(321, 12598)
(322, 12747)
(323, 12697)
(324, 12780)
(325, 12762)
(326, 12759)
(327, 12928)
(328, 12818)
(329, 12993)
(330, 13004)
(331, 13036)
(332, 13102)
(333, 13005)
(334, 13129)
(335, 13093)
(336, 13103)
(337, 13279)
(338, 13180)
(339, 13288)
(340, 13323)
(341, 13426)
(342, 13333)
(343, 13487)
(344, 13421)
(345, 13446)
(346, 13529)
(347, 13483)
(348, 13608)
(349, 13620)
(350, 13613)
(351, 13776)
(352, 13787)
(353, 13816)
(354, 13881)
(355, 13868)
(356, 13844)
(357, 13870)
(358, 14012)
(359, 13905)
(360, 13939)
(361, 14052)
(362, 14109)
(363, 14108)
(364, 14089)
(365, 14138)
(366, 14149)
(367, 14202)
(368, 14377)
(369, 14292)
(370, 14442)
(371, 14380)
(372, 14412)
(373, 14557)
(374, 14581)
(375, 14517)
(376, 14617)
(377, 14561)
(378, 14776)
(379, 14668)
(380, 14703)
(381, 14747)
(382, 14850)
(383, 14807)
(384, 14926)
(385, 14863)
(386, 15026)
(387, 14980)
(388, 15000)
(389, 15172)
(390, 15168)
(391, 15259)
(392, 15182)
(393, 15330)
(394, 15252)
(395, 15437)
(396, 15297)
(397, 15380)
(398, 15496)
(399, 15499)
(400, 15630)
(401, 15550)
(402, 15628)
(403, 15603)
(404, 15682)
(405, 15787)
(406, 15774)
(407, 15751)
(408, 15864)
(409, 15835)
(410, 15862)
(411, 16018)
(412, 16042)
(413, 16097)
(414, 16164)
(415, 16109)
(416, 16178)
(417, 16123)
(418, 16165)
(419, 16195)
(420, 16229)
(421, 16333)
(422, 16371)
(423, 16450)
(424, 16399)
(425, 16502)
(426, 16533)
(427, 16525)
(428, 16509)
(429, 16579)
(430, 16670)
(431, 16663)
(432, 16670)
(433, 16642)
(434, 16802)
(435, 16751)
(436, 16819)
(437, 16858)
(438, 16889)
(439, 16864)
(440, 16967)
(441, 17040)
(442, 16936)
(443, 17120)
(444, 17019)
(445, 17110)
(446, 17199)
(447, 17272)
(448, 17165)
(449, 17298)
(450, 17378)
(451, 17432)
(452, 17318)
(453, 17506)
(454, 17413)
(455, 17420)
(456, 17594)
(457, 17627)
(458, 17579)
(459, 17694)
(460, 17639)
(461, 17632)
(462, 17787)
(463, 17781)
(464, 17916)
(465, 17836)
(466, 17885)
(467, 17960)
(468, 18061)
(469, 18103)
(470, 18112)
(471, 18189)
(472, 18153)
(473, 18168)
(474, 18272)
(475, 18171)
(476, 18271)
(477, 18393)
(478, 18441)
(479, 18307)
(480, 18397)
(481, 18413)
(482, 18432)
(483, 18516)
(484, 18628)
(485, 18694)
(486, 18678)
(487, 18667)
(488, 18744)
(489, 18764)
(490, 18797)
(491, 18802)
(492, 18861)
(493, 18952)
(494, 18874)
(495, 19003)
(496, 19022)
(497, 19044)
(498, 19152)
(499, 19122)
(500, 19204)
(501, 19287)
(502, 19334)
(503, 19286)
(504, 19365)
(505, 19299)
(506, 19375)
(507, 19398)
(508, 19424)
(509, 19517)
(510, 19498)
(511, 19611)
(512, 19678)
(513, 19702)
(514, 19761)
(515, 19652)
(516, 19762)
(517, 19802)
(518, 19818)
(519, 19845)
(520, 19847)
(521, 19963)
(522, 19970)
(523, 20067)
(524, 20116)
(525, 20082)
(526, 20184)
(527, 20194)
(528, 20231)
(529, 20231)
(530, 20328)
(531, 20238)
(532, 20309)
(533, 20417)
(534, 20419)
(535, 20511)
(536, 20541)
(537, 20562)
(538, 20466)
(539, 20662)
(540, 20589)
(541, 20614)
(542, 20714)
(543, 20672)
(544, 20839)
(545, 20787)
(546, 20776)
(547, 20866)
(548, 20819)
(549, 20964)
(550, 21023)
(551, 20943)
(552, 20994)
(553, 21013)
(554, 21133)
(555, 21180)
(556, 21197)
(557, 21275)
(558, 21367)
(559, 21361)
(560, 21342)
(561, 21421)
(562, 21500)
(563, 21404)
(564, 21407)
(565, 21601)
(566, 21508)
(567, 21526)
(568, 21669)
(569, 21775)
(570, 21657)
(571, 21686)
(572, 21841)
(573, 21789)
(574, 21792)
(575, 21936)
(576, 21987)
(577, 22031)
(578, 22098)
(579, 22065)
(580, 22008)
(581, 22084)
(582, 22197)
(583, 22188)
(584, 22249)
(585, 22189)
(586, 22263)
(587, 22259)
(588, 22380)
(589, 22371)
(590, 22354)
(591, 22385)
(592, 22423)
(593, 22526)
(594, 22540)
(595, 22627)
(596, 22644)
(597, 22697)
(598, 22596)
(599, 22684)
(600, 22684)
(601, 22753)
(602, 22810)
(603, 22843)
(604, 22806)
(605, 22909)
(606, 22936)
(607, 23019)
(608, 23072)
(609, 23085)
(610, 23111)
(611, 23195)
(612, 23136)
(613, 23258)
(614, 23262)
(615, 23284)
(616, 23369)
(617, 23384)
(618, 23385)
(619, 23473)
(620, 23554)
(621, 23440)
(622, 23476)
(623, 23584)
(624, 23530)
(625, 23566)
(626, 23747)
(627, 23777)
(628, 23683)
(629, 23838)
(630, 23872)
(631, 23850)
(632, 23904)
(633, 23988)
(634, 24023)
(635, 24072)
(636, 23985)
(637, 24028)
(638, 24055)
(639, 24228)
(640, 24257)
(641, 24258)
(642, 24343)
(643, 24286)
(644, 24317)
(645, 24343)
(646, 24382)
(647, 24424)
(648, 24425)
(649, 24521)
(650, 24500)
(651, 24561)
(652, 24561)
(653, 24579)
(654, 24680)
(655, 24634)
(656, 24785)
(657, 24822)
(658, 24904)
(659, 24784)
(660, 24837)
(661, 24852)
(662, 25023)
(663, 25050)
(664, 25001)
(665, 25078)
(666, 25072)
(667, 25086)
(668, 25188)
(669, 25174)
(670, 25327)
(671, 25247)
(672, 25374)
(673, 25425)
(674, 25428)
(675, 25376)
(676, 25395)
(677, 25425)
(678, 25556)
(679, 25517)
(680, 25608)
(681, 25683)
(682, 25671)
(683, 25750)
(684, 25807)
(685, 25861)
(686, 25836)
(687, 25835)
(688, 25890)
(689, 25935)
(690, 25954)
(691, 26028)
(692, 26029)
(693, 26194)
(694, 26111)
(695, 26257)
(696, 26165)
(697, 26223)
(698, 26244)
(699, 26264)
(700, 26355)
(701, 26449)
(702, 26419)
(703, 26477)
(704, 26484)
(705, 26571)
(706, 26683)
(707, 26620)
(708, 26676)
(709, 26827)
(710, 26755)
(711, 26930)
(712, 26940)
(713, 26984)
(714, 26918)
(715, 26948)
(716, 27030)
(717, 27058)
(718, 27136)
(719, 27093)
(720, 27235)
(721, 27297)
(722, 27293)
(723, 27250)
(724, 27257)
(725, 27283)
(726, 27472)
(727, 27446)
(728, 27439)
(729, 27536)
(730, 27521)
(731, 27629)
(732, 27554)
(733, 27657)
(734, 27598)
(735, 27718)
(736, 27708)
(737, 27768)
(738, 27869)
(739, 27916)
(740, 27842)
(741, 27849)
(742, 28033)
(743, 28038)
(744, 28081)
(745, 28092)
(746, 28176)
(747, 28143)
(748, 28232)
(749, 28184)
(750, 28248)
(751, 28293)
(752, 28272)
(753, 28448)
(754, 28438)
(755, 28366)
(756, 28533)
(757, 28502)
(758, 28544)
(759, 28517)
(760, 28549)
(761, 28716)
(762, 28761)
(763, 28683)
(764, 28743)
(765, 28869)
(766, 28853)
(767, 28868)
(768, 28868)
(769, 28894)
(770, 28944)
(771, 29010)
(772, 29009)
(773, 29183)
(774, 29138)
(775, 29143)
(776, 29311)
(777, 29274)
(778, 29395)
(779, 29463)
(780, 29347)
(781, 29480)
(782, 29425)
(783, 29475)
(784, 29532)
(785, 29679)
(786, 29627)
(787, 29690)
(788, 29725)
(789, 29896)
(790, 29866)
(791, 29903)
(792, 29958)
(793, 30039)
(794, 29958)
(795, 29960)
(796, 30073)
(797, 30191)
(798, 30105)
(799, 30257)
(800, 30292)
(801, 30318)
(802, 30318)
(803, 30392)
(804, 30292)
(805, 30323)
(806, 30403)
(807, 30404)
(808, 30491)
(809, 30464)
(810, 30503)
(811, 30558)
(812, 30624)
(813, 30562)
(814, 30633)
(815, 30785)
(816, 30819)
(817, 30810)
(818, 30799)
(819, 30818)
(820, 30929)
(821, 30965)
(822, 30959)
(823, 31054)
(824, 30993)
(825, 31065)
(826, 31129)
(827, 31062)
(828, 31255)
(829, 31254)
(830, 31213)
(831, 31188)
(832, 31406)
(833, 31395)
(834, 31400)
(835, 31430)
(836, 31424)
(837, 31536)
(838, 31534)
(839, 31555)
(840, 31578)
(841, 31656)
(842, 31694)
(843, 31807)
(844, 31755)
(845, 31776)
(846, 31906)
(847, 31935)
(848, 31990)
(849, 32005)
(850, 32033)
(851, 32010)
(852, 31989)
(853, 32086)
(854, 32094)
(855, 32096)
(856, 32249)
(857, 32313)
(858, 32308)
(859, 32377)
(860, 32247)
(861, 32294)
(862, 32351)
(863, 32466)
(864, 32480)
(865, 32537)
(866, 32475)
(867, 32501)
(868, 32612)
(869, 32596)
(870, 32750)
(871, 32802)
(872, 32704)
(873, 32849)
(874, 32837)
(875, 32784)
(876, 32868)
(877, 32861)
(878, 32894)
(879, 32996)
(880, 33117)
(881, 33044)
(882, 33120)
(883, 33147)
(884, 33227)
(885, 33301)
(886, 33181)
(887, 33273)
(888, 33239)
(889, 33273)
(890, 33325)
(891, 33370)
(892, 33539)
(893, 33550)
(894, 33498)
(895, 33568)
(896, 33549)
(897, 33622)
(898, 33736)
(899, 33723)
(900, 33802)
(901, 33828)
(902, 33834)
(903, 33824)
(904, 33827)
(905, 33949)
(906, 33977)
(907, 33954)
(908, 34074)
(909, 33988)
(910, 34101)
(911, 34046)
(912, 34092)
(913, 34233)
(914, 34185)
(915, 34356)
(916, 34330)
(917, 34382)
(918, 34452)
(919, 34530)
(920, 34517)
(921, 34627)
(922, 34669)
(923, 34687)
(924, 34693)
(925, 34696)
(926, 34858)
(927, 34878)
(928, 34840)
(929, 34976)
(930, 35074)
(931, 34951)
(932, 35045)
(933, 35066)
(934, 35144)
(935, 35144)
(936, 35186)
(937, 35218)
(938, 35234)
(939, 35327)
(940, 35334)
(941, 35387)
(942, 35466)
(943, 35497)
(944, 35514)
(945, 35536)
(946, 35466)
(947, 35498)
(948, 35587)
(949, 35734)
(950, 35688)
(951, 35729)
(952, 35700)
(953, 35713)
(954, 35779)
(955, 35796)
(956, 35841)
(957, 35855)
(958, 35918)
(959, 35917)
(960, 36096)
(961, 36169)
(962, 36142)
(963, 36104)
(964, 36134)
(965, 36284)
(966, 36247)
(967, 36368)
(968, 36403)
(969, 36389)
(970, 36337)
(971, 36481)
(972, 36480)
(973, 36606)
(974, 36539)
(975, 36685)
(976, 36688)
(977, 36751)
(978, 36794)
(979, 36713)
(980, 36883)
(981, 36748)
(982, 36823)
(983, 36899)
(984, 36939)
(985, 37049)
(986, 37068)
(987, 37076)
(988, 37020)
(989, 37081)
(990, 37136)
(991, 37192)
(992, 37260)
(993, 37299)
(994, 37313)
(995, 37363)
(996, 37426)
(997, 37506)
(998, 37571)
(999, 37622)
(1000, 37645)


==> Data/rOneMax-n500-r5.txt <==
(50, 28869)
(51, 28542)
(52, 27705)
(53, 27381)
(54, 26858)
(55, 26423)
(56, 25902)
(57, 25856)
(58, 25439)
(59, 24500)
(60, 24180)
(61, 23860)
(62, 23516)
(63, 23288)
(64, 22965)
(65, 22651)
(66, 22104)
(67, 21991)
(68, 21650)
(69, 21137)
(70, 20991)
(71, 20779)
(72, 20346)
(73, 19820)
(74, 19599)
(75, 19066)
(76, 18833)
(77, 18595)
(78, 18278)
(79, 17957)
(80, 17520)
(81, 17291)
(82, 16873)
(83, 16447)
(84, 16102)
(85, 15887)
(86, 15554)
(87, 15215)
(88, 14907)
(89, 14762)
(90, 14333)
(91, 13810)
(92, 13696)
(93, 13453)
(94, 13230)
(95, 12898)
(96, 12669)
(97, 12450)
(98, 12211)
(99, 11989)
(100, 11663)
(101, 11428)
(102, 11102)
(103, 10670)
(104, 10458)
(105, 10217)
(106, 10002)
(107, 9965)
(108, 9835)
(109, 9808)
(110, 9680)
(111, 9461)
(112, 9235)
(113, 8993)
(114, 8976)
(115, 8932)
(116, 8906)
(117, 8883)
(118, 8651)
(119, 8420)
(120, 8203)
(121, 8172)
(122, 7946)
(123, 7821)
(124, 7797)
(125, 7652)
(126, 7525)
(127, 7498)
(128, 7386)
(129, 7246)
(130, 7127)
(131, 7093)
(132, 6967)
(133, 6830)
(134, 6715)
(135, 6683)
(136, 6542)
(137, 6408)
(138, 6359)
(139, 6382)
(140, 6376)
(141, 6417)
(142, 6598)
(143, 6544)
(144, 6616)
(145, 6612)
(146, 6660)
(147, 6657)
(148, 6721)
(149, 6730)
(150, 6820)
(151, 6839)
(152, 6892)
(153, 6941)
(154, 7044)
(155, 6991)
(156, 7001)
(157, 7042)
(158, 7055)
(159, 7153)
(160, 7170)
(161, 7164)
(162, 7223)
(163, 7273)
(164, 7281)
(165, 7311)
(166, 7419)
(167, 7374)
(168, 7478)
(169, 7455)
(170, 7524)
(171, 7492)
(172, 7587)
(173, 7672)
(174, 7668)
(175, 7726)
(176, 7748)
(177, 7812)
(178, 7758)
(179, 7874)
(180, 7885)
(181, 7922)
(182, 7933)
(183, 7994)
(184, 8028)
(185, 8090)
(186, 8133)
(187, 8149)
(188, 8127)
(189, 8189)
(190, 8232)
(191, 8266)
(192, 8255)
(193, 8363)
(194, 8356)
(195, 8342)
(196, 8443)
(197, 8435)
(198, 8508)
(199, 8561)
(200, 8611)
(201, 8756)
(202, 8811)
(203, 8902)
(204, 9091)
(205, 9028)
(206, 9110)
(207, 9119)
(208, 9105)
(209, 9337)
(210, 9179)
(211, 9232)
(212, 9407)
(213, 9473)
(214, 9460)
(215, 9488)
(216, 9519)
(217, 9567)
(218, 9630)
(219, 9746)
(220, 9765)
(221, 9829)
(222, 9713)
(223, 9923)
(224, 9933)
(225, 9898)
(226, 10022)
(227, 9912)
(228, 10050)
(229, 10151)
(230, 10218)
(231, 10134)
(232, 10262)
(233, 10220)
(234, 10351)
(235, 10257)
(236, 10355)
(237, 10443)
(238, 10339)
(239, 10380)
(240, 10499)
(241, 10553)
(242, 10620)
(243, 10595)
(244, 10733)
(245, 10638)
(246, 10744)
(247, 10845)
(248, 10833)
(249, 10792)
(250, 10778)
(251, 10964)
(252, 10964)
(253, 11061)
(254, 10932)
(255, 11121)
(256, 11020)
(257, 11184)
(258, 11113)
(259, 11124)
(260, 11143)
(261, 11276)
(262, 11306)
(263, 11271)
(264, 11314)
(265, 11472)
(266, 11457)
(267, 11400)
(268, 11511)
(269, 11575)
(270, 11647)
(271, 11691)
(272, 11621)
(273, 11681)
(274, 11800)
(275, 11681)
(276, 11797)
(277, 11817)
(278, 11775)
(279, 11869)
(280, 11909)
(281, 11954)
(282, 11911)
(283, 12052)
(284, 12042)
(285, 12042)
(286, 12100)
(287, 12196)
(288, 12257)
(289, 12252)
(290, 12331)
(291, 12454)
(292, 12468)
(293, 12376)
(294, 12477)
(295, 12598)
(296, 12610)
(297, 12630)
(298, 12719)
(299, 12722)
(300, 12744)
(301, 12705)
(302, 12732)
(303, 12847)
(304, 12817)
(305, 12808)
(306, 12977)
(307, 12891)
(308, 13055)
(309, 13064)
(310, 13056)
(311, 13237)
(312, 13263)
(313, 13203)
(314, 13292)
(315, 13375)
(316, 13429)
(317, 13286)
(318, 13360)
(319, 13554)
(320, 13550)
(321, 13463)
(322, 13485)
(323, 13666)
(324, 13590)
(325, 13692)
(326, 13766)
(327, 13876)
(328, 13908)
(329, 13833)
(330, 13828)
(331, 13946)
(332, 13984)
(333, 13999)
(334, 13973)
(335, 14122)
(336, 14169)
(337, 14200)
(338, 14299)
(339, 14182)
(340, 14264)
(341, 14367)
(342, 14417)
(343, 14434)
(344, 14412)
(345, 14511)
(346, 14694)
(347, 14561)
(348, 14704)
(349, 14644)
(350, 14768)
(351, 14814)
(352, 14880)
(353, 15010)
(354, 14996)
(355, 15070)
(356, 15014)
(357, 15049)
(358, 15123)
(359, 15113)
(360, 15179)
(361, 15239)
(362, 15195)
(363, 15291)
(364, 15366)
(365, 15305)
(366, 15321)
(367, 15342)
(368, 15398)
(369, 15466)
(370, 15552)
(371, 15505)
(372, 15532)
(373, 15632)
(374, 15675)
(375, 15600)
(376, 15684)
(377, 15692)
(378, 15690)
(379, 15854)
(380, 15750)
(381, 15854)
(382, 15887)
(383, 15871)
(384, 15975)
(385, 15914)
(386, 15934)
(387, 16052)
(388, 16052)
(389, 16217)
(390, 16187)
(391, 16281)
(392, 16217)
(393, 16398)
(394, 16267)
(395, 16469)
(396, 16413)
(397, 16589)
(398, 16632)
(399, 16583)
(400, 16548)
(401, 16614)
(402, 16661)
(403, 16829)
(404, 16894)
(405, 16813)
(406, 16899)
(407, 16849)
(408, 17070)
(409, 16956)
(410, 17131)
(411, 17054)
(412, 17234)
(413, 17232)
(414, 17165)
(415, 17217)
(416, 17282)
(417, 17371)
(418, 17469)
(419, 17501)
(420, 17420)
(421, 17530)
(422, 17564)
(423, 17540)
(424, 17659)
(425, 17630)
(426, 17715)
(427, 17820)
(428, 17817)
(429, 17744)
(430, 17796)
(431, 17919)
(432, 18030)
(433, 17932)
(434, 17985)
(435, 18076)
(436, 18100)
(437, 18141)
(438, 18160)
(439, 18162)
(440, 18304)
(441, 18282)
(442, 18373)
(443, 18381)
(444, 18439)
(445, 18323)
(446, 18368)
(447, 18476)
(448, 18509)
(449, 18490)
(450, 18563)
(451, 18674)
(452, 18627)
(453, 18769)
(454, 18641)
(455, 18673)
(456, 18821)
(457, 18814)
(458, 18884)
(459, 18888)
(460, 18893)
(461, 18977)
(462, 18990)
(463, 19065)
(464, 19039)
(465, 19042)
(466, 19165)
(467, 19207)
(468, 19226)
(469, 19244)
(470, 19292)
(471, 19432)
(472, 19407)
(473, 19461)
(474, 19504)
(475, 19505)
(476, 19535)
(477, 19640)
(478, 19569)
(479, 19667)
(480, 19741)
(481, 19790)
(482, 19767)
(483, 19782)
(484, 19867)
(485, 19792)
(486, 19841)
(487, 19879)
(488, 20022)
(489, 20056)
(490, 20031)
(491, 20104)
(492, 20056)
(493, 20271)
(494, 20133)
(495, 20184)
(496, 20251)
(497, 20264)
(498, 20305)
(499, 20513)
(500, 20436)
(501, 20424)
(502, 20574)
(503, 20623)
(504, 20645)
(505, 20593)
(506, 20696)
(507, 20787)
(508, 20735)
(509, 20925)
(510, 20797)
(511, 20930)
(512, 20950)
(513, 20999)
(514, 21139)
(515, 21051)
(516, 21049)
(517, 21107)
(518, 21243)
(519, 21161)
(520, 21217)
(521, 21238)
(522, 21356)
(523, 21453)
(524, 21478)
(525, 21402)
(526, 21411)
(527, 21590)
(528, 21644)
(529, 21651)
(530, 21648)
(531, 21707)
(532, 21643)
(533, 21694)
(534, 21801)
(535, 21763)
(536, 21874)
(537, 21993)
(538, 21975)
(539, 21896)
(540, 22052)
(541, 21982)
(542, 22100)
(543, 22231)
(544, 22283)
(545, 22130)
(546, 22213)
(547, 22231)
(548, 22287)
(549, 22479)
(550, 22518)
(551, 22490)
(552, 22504)
(553, 22656)
(554, 22532)
(555, 22710)
(556, 22720)
(557, 22720)
(558, 22723)
(559, 22872)
(560, 22919)
(561, 22985)
(562, 22968)
(563, 22972)
(564, 23093)
(565, 23062)
(566, 23095)
(567, 23244)
(568, 23271)
(569, 23239)
(570, 23379)
(571, 23425)
(572, 23314)
(573, 23404)
(574, 23390)
(575, 23573)
(576, 23525)
(577, 23532)
(578, 23604)
(579, 23732)
(580, 23640)
(581, 23805)
(582, 23825)
(583, 23765)
(584, 23849)
(585, 23863)
(586, 24036)
(587, 24032)
(588, 23956)
(589, 23981)
(590, 24138)
(591, 24041)
(592, 24222)
(593, 24241)
(594, 24203)
(595, 24334)
(596, 24310)
(597, 24288)
(598, 24355)
(599, 24469)
(600, 24499)
(601, 24440)
(602, 24434)
(603, 24566)
(604, 24529)
(605, 24595)
(606, 24719)
(607, 24597)
(608, 24677)
(609, 24786)
(610, 24701)
(611, 24824)
(612, 24881)
(613, 24901)
(614, 24876)
(615, 25000)
(616, 25072)
(617, 25078)
(618, 25009)
(619, 25129)
(620, 25113)
(621, 25212)
(622, 25308)
(623, 25295)
(624, 25397)
(625, 25336)
(626, 25477)
(627, 25557)
(628, 25564)
(629, 25571)
(630, 25554)
(631, 25657)
(632, 25731)
(633, 25647)
(634, 25711)
(635, 25808)
(636, 25777)
(637, 25920)
(638, 25860)
(639, 25894)
(640, 26004)
(641, 26144)
(642, 26137)
(643, 26129)
(644, 26240)
(645, 26279)
(646, 26161)
(647, 26332)
(648, 26319)
(649, 26271)
(650, 26360)
(651, 26432)
(652, 26472)
(653, 26546)
(654, 26523)
(655, 26460)
(656, 26621)
(657, 26574)
(658, 26724)
(659, 26715)
(660, 26724)
(661, 26791)
(662, 26784)
(663, 26883)
(664, 26850)
(665, 26941)
(666, 26930)
(667, 26956)
(668, 27083)
(669, 27107)
(670, 27099)
(671, 27085)
(672, 27122)
(673, 27148)
(674, 27245)
(675, 27351)
(676, 27243)
(677, 27436)
(678, 27419)
(679, 27513)
(680, 27563)
(681, 27438)
(682, 27509)
(683, 27644)
(684, 27715)
(685, 27618)
(686, 27674)
(687, 27680)
(688, 27862)
(689, 27879)
(690, 27827)
(691, 27852)
(692, 27864)
(693, 27942)
(694, 27960)
(695, 28079)
(696, 28030)
(697, 28121)
(698, 28179)
(699, 28143)
(700, 28173)
(701, 28287)
(702, 28360)
(703, 28427)
(704, 28464)
(705, 28507)
(706, 28478)
(707, 28592)
(708, 28642)
(709, 28576)
(710, 28761)
(711, 28773)
(712, 28811)
(713, 28799)
(714, 28788)
(715, 28918)
(716, 29003)
(717, 29044)
(718, 28947)
(719, 29111)
(720, 29105)
(721, 29110)
(722, 29083)
(723, 29248)
(724, 29293)
(725, 29337)
(726, 29393)
(727, 29344)
(728, 29348)
(729, 29344)
(730, 29560)
(731, 29582)
(732, 29487)
(733, 29535)
(734, 29671)
(735, 29664)
(736, 29702)
(737, 29726)
(738, 29856)
(739, 29751)
(740, 29803)
(741, 29839)
(742, 29885)
(743, 29895)
(744, 30066)
(745, 29980)
(746, 30195)
(747, 30055)
(748, 30120)
(749, 30160)
(750, 30346)
(751, 30376)
(752, 30313)
(753, 30443)
(754, 30453)
(755, 30444)
(756, 30529)
(757, 30473)
(758, 30607)
(759, 30698)
(760, 30590)
(761, 30790)
(762, 30670)
(763, 30790)
(764, 30884)
(765, 30785)
(766, 30924)
(767, 30914)
(768, 30968)
(769, 30995)
(770, 31012)
(771, 31178)
(772, 31067)
(773, 31230)
(774, 31145)
(775, 31239)
(776, 31276)
(777, 31283)
(778, 31394)
(779, 31372)
(780, 31479)
(781, 31474)
(782, 31524)
(783, 31567)
(784, 31462)
(785, 31512)
(786, 31598)
(787, 31677)
(788, 31637)
(789, 31729)
(790, 31778)
(791, 31745)
(792, 31752)
(793, 31876)
(794, 31836)
(795, 31816)
(796, 31963)
(797, 31921)
(798, 32055)
(799, 31962)
(800, 32021)
(801, 32024)
(802, 32200)
(803, 32241)
(804, 32322)
(805, 32324)
(806, 32406)
(807, 32452)
(808, 32487)
(809, 32396)
(810, 32510)
(811, 32607)
(812, 32522)
(813, 32692)
(814, 32677)
(815, 32690)
(816, 32698)
(817, 32779)
(818, 32884)
(819, 32966)
(820, 32984)
(821, 32954)
(822, 32913)
(823, 33003)
(824, 33164)
(825, 33182)
(826, 33143)
(827, 33213)
(828, 33295)
(829, 33200)
(830, 33305)
(831, 33363)
(832, 33460)
(833, 33418)
(834, 33371)
(835, 33591)
(836, 33451)
(837, 33643)
(838, 33676)
(839, 33601)
(840, 33636)
(841, 33633)
(842, 33724)
(843, 33747)
(844, 33762)
(845, 33904)
(846, 33838)
(847, 34028)
(848, 33971)
(849, 33933)
(850, 33991)
(851, 34178)
(852, 34148)
(853, 34101)
(854, 34183)
(855, 34265)
(856, 34314)
(857, 34417)
(858, 34452)
(859, 34467)
(860, 34523)
(861, 34568)
(862, 34611)
(863, 34607)
(864, 34581)
(865, 34730)
(866, 34790)
(867, 34724)
(868, 34847)
(869, 34843)
(870, 34803)
(871, 34997)
(872, 34987)
(873, 35079)
(874, 34984)
(875, 35178)
(876, 35124)
(877, 35238)
(878, 35250)
(879, 35244)
(880, 35255)
(881, 35378)
(882, 35338)
(883, 35341)
(884, 35477)
(885, 35402)
(886, 35448)
(887, 35477)
(888, 35540)
(889, 35619)
(890, 35627)
(891, 35698)
(892, 35786)
(893, 35706)
(894, 35772)
(895, 35796)
(896, 35913)
(897, 35853)
(898, 35920)
(899, 36083)
(900, 35973)
(901, 36100)
(902, 36086)
(903, 36175)
(904, 36258)
(905, 36338)
(906, 36278)
(907, 36361)
(908, 36424)
(909, 36430)
(910, 36377)
(911, 36506)
(912, 36504)
(913, 36563)
(914, 36559)
(915, 36655)
(916, 36601)
(917, 36704)
(918, 36693)
(919, 36853)
(920, 36905)
(921, 36864)
(922, 36867)
(923, 36872)
(924, 37001)
(925, 37032)
(926, 37114)
(927, 37187)
(928, 37062)
(929, 37276)
(930, 37259)
(931, 37279)
(932, 37220)
(933, 37468)
(934, 37315)
(935, 37490)
(936, 37445)
(937, 37569)
(938, 37542)
(939, 37555)
(940, 37619)
(941, 37758)
(942, 37670)
(943, 37871)
(944, 37836)
(945, 37964)
(946, 37899)
(947, 37962)
(948, 38086)
(949, 38155)
(950, 38036)
(951, 38129)
(952, 38103)
(953, 38128)
(954, 38255)
(955, 38222)
(956, 38370)
(957, 38361)
(958, 38507)
(959, 38369)
(960, 38421)
(961, 38454)
(962, 38632)
(963, 38641)
(964, 38640)
(965, 38748)
(966, 38699)
(967, 38745)
(968, 38792)
(969, 38899)
(970, 38939)
(971, 38842)
(972, 38987)
(973, 39021)
(974, 39000)
(975, 39128)
(976, 39127)
(977, 39159)
(978, 39275)
(979, 39232)
(980, 39263)
(981, 39423)
(982, 39333)
(983, 39374)
(984, 39591)
(985, 39538)
(986, 39658)
(987, 39731)
(988, 39729)
(989, 39755)
(990, 39876)
(991, 39837)
(992, 39930)
(993, 39940)
(994, 39920)
(995, 40072)
(996, 40073)
(997, 40027)
(998, 40147)
(999, 40264)
(1000, 40378)


==> Data/rOneMax-n500-r6.txt <==
(50, 35621)
(51, 35249)
(52, 34879)
(53, 34514)
(54, 34144)
(55, 33784)
(56, 33390)
(57, 33047)
(58, 32688)
(59, 32296)
(60, 31947)
(61, 31558)
(62, 31189)
(63, 30821)
(64, 30461)
(65, 30080)
(66, 29723)
(67, 29341)
(68, 28991)
(69, 28626)
(70, 28241)
(71, 27899)
(72, 27505)
(73, 27150)
(74, 26798)
(75, 26431)
(76, 26049)
(77, 25689)
(78, 25297)
(79, 24941)
(80, 24570)
(81, 24218)
(82, 23842)
(83, 23485)
(84, 23120)
(85, 22741)
(86, 22357)
(87, 21981)
(88, 21648)
(89, 21252)
(90, 20889)
(91, 20538)
(92, 20158)
(93, 19778)
(94, 19427)
(95, 19055)
(96, 18678)
(97, 18302)
(98, 17936)
(99, 17593)
(100, 17456)
(101, 17374)
(102, 17306)
(103, 17036)
(104, 16871)
(105, 16689)
(106, 16274)
(107, 15954)
(108, 15777)
(109, 15493)
(110, 15326)
(111, 15208)
(112, 14843)
(113, 14640)
(114, 14372)
(115, 14099)
(116, 13888)
(117, 13659)
(118, 13371)
(119, 13077)
(120, 12746)
(121, 12589)
(122, 12246)
(123, 11957)
(124, 11654)
(125, 11383)
(126, 11132)
(127, 10855)
(128, 10529)
(129, 10317)
(130, 10397)
(131, 9954)
(132, 9801)
(133, 9555)
(134, 9352)
(135, 9170)
(136, 8929)
(137, 8783)
(138, 8607)
(139, 8477)
(140, 8347)
(141, 8389)
(142, 8223)
(143, 8229)
(144, 8147)
(145, 8205)
(146, 8097)
(147, 8060)
(148, 7924)
(149, 7949)
(150, 7930)
(151, 7906)
(152, 7885)
(153, 7873)
(154, 7794)
(155, 7773)
(156, 7800)
(157, 7663)
(158, 7698)
(159, 7694)
(160, 7589)
(161, 7581)
(162, 7640)
(163, 7690)
(164, 7698)
(165, 7728)
(166, 7836)
(167, 7791)
(168, 7895)
(169, 7872)
(170, 7941)
(171, 7909)
(172, 8004)
(173, 8089)
(174, 8085)
(175, 8143)
(176, 8165)
(177, 8229)
(178, 8175)
(179, 8291)
(180, 8302)
(181, 8339)
(182, 8350)
(183, 8411)
(184, 8445)
(185, 8507)
(186, 8550)
(187, 8566)
(188, 8544)
(189, 8606)
(190, 8649)
(191, 8683)
(192, 8672)
(193, 8780)
(194, 8773)
(195, 8759)
(196, 8860)
(197, 8852)
(198, 8925)
(199, 8978)
(200, 9028)
(201, 9173)
(202, 9228)
(203, 9319)
(204, 9308)
(205, 9445)
(206, 9527)
(207, 9536)
(208, 9522)
(209, 9654)
(210, 9696)
(211, 9749)
(212, 9824)
(213, 9890)
(214, 9877)
(215, 9898)
(216, 9876)
(217, 9984)
(218, 10047)
(219, 10163)
(220, 10182)
(221, 10208)
(222, 10237)
(223, 10339)
(224, 10411)
(225, 10479)
(226, 10527)
(227, 10553)
(228, 10510)
(229, 10622)
(230, 10539)
(231, 10773)
(232, 10650)
(233, 10662)
(234, 10807)
(235, 10837)
(236, 10975)
(237, 10961)
(238, 11104)
(239, 11128)
(240, 11111)
(241, 11092)
(242, 11199)
(243, 11254)
(244, 11188)
(245, 11235)
(246, 11281)
(247, 11307)
(248, 11380)
(249, 11362)
(250, 11406)
(251, 11514)
(252, 11485)
(253, 11555)
(254, 11537)
(255, 11648)
(256, 11708)
(257, 11579)
(258, 11685)
(259, 11702)
(260, 11713)
(261, 11866)
(262, 11869)
(263, 11787)
(264, 11843)
(265, 12009)
(266, 12026)
(267, 12080)
(268, 11974)
(269, 12214)
(270, 12098)
(271, 12229)
(272, 12241)
(273, 12174)
(274, 12275)
(275, 12457)
(276, 12485)
(277, 12546)
(278, 12482)
(279, 12572)
(280, 12544)
(281, 12568)
(282, 12684)
(283, 12655)
(284, 12772)
(285, 12721)
(286, 12844)
(287, 12898)
(288, 12901)
(289, 12983)
(290, 12993)
(291, 13156)
(292, 13046)
(293, 13096)
(294, 13174)
(295, 13114)
(296, 13301)
(297, 13298)
(298, 13374)
(299, 13439)
(300, 13480)
(300, 13343)
(301, 13440)
(302, 13483)
(303, 13583)
(304, 13481)
(305, 13533)
(306, 13700)
(307, 13627)
(308, 13632)
(309, 13811)
(310, 13764)
(311, 13857)
(312, 13809)
(313, 13935)
(314, 13992)
(315, 13943)
(316, 14001)
(317, 13987)
(318, 14185)
(319, 14239)
(320, 14223)
(321, 14287)
(322, 14192)
(323, 14277)
(324, 14437)
(325, 14412)
(326, 14480)
(327, 14602)
(328, 14652)
(329, 14547)
(330, 14586)
(331, 14712)
(332, 14832)
(333, 14712)
(334, 14943)
(335, 14964)
(336, 14995)
(337, 14935)
(338, 14999)
(339, 14995)
(340, 15095)
(341, 15164)
(342, 15121)
(343, 15238)
(344, 15263)
(345, 15188)
(346, 15405)
(347, 15265)
(348, 15325)
(349, 15398)
(350, 15496)
(351, 15589)
(352, 15583)
(353, 15506)
(354, 15594)
(355, 15631)
(356, 15705)
(357, 15700)
(358, 15712)
(359, 15738)
(360, 15905)
(361, 15791)
(362, 15833)
(363, 15995)
(364, 15947)
(365, 15934)
(366, 16085)
(367, 16164)
(368, 16080)
(369, 16170)
(370, 16232)
(371, 16286)
(372, 16375)
(373, 16284)
(374, 16331)
(375, 16419)
(376, 16410)
(377, 16424)
(378, 16485)
(379, 16629)
(380, 16574)
(381, 16691)
(382, 16661)
(383, 16816)
(384, 16750)
(385, 16785)
(386, 16793)
(387, 16981)
(388, 16926)
(389, 16969)
(390, 17041)
(391, 17072)
(392, 17112)
(393, 17261)
(394, 17249)
(395, 17244)
(396, 17263)
(397, 17441)
(398, 17328)
(399, 17425)
(400, 17447)
(401, 17562)
(402, 17465)
(403, 17537)
(404, 17723)
(405, 17635)
(406, 17753)
(407, 17685)
(408, 17774)
(409, 17911)
(410, 17945)
(411, 17939)
(412, 17948)
(413, 17912)
(414, 18019)
(415, 18110)
(416, 18069)
(417, 18100)
(418, 18248)
(419, 18212)
(420, 18239)
(421, 18401)
(422, 18309)
(423, 18481)
(424, 18427)
(425, 18566)
(426, 18616)
(427, 18570)
(428, 18656)
(429, 18633)
(430, 18690)
(431, 18781)
(432, 18855)
(433, 18854)
(434, 18858)
(435, 18928)
(436, 18947)
(437, 19012)
(438, 19112)
(439, 19015)
(440, 19027)
(441, 19055)
(442, 19246)
(443, 19204)
(444, 19212)
(445, 19252)
(446, 19387)
(447, 19362)
(448, 19345)
(449, 19435)
(451, 19534)
(452, 19504)
(453, 19669)
(454, 19683)
(455, 19585)
(456, 19656)
(457, 19721)
(458, 19834)
(459, 19867)
(460, 19777)
(461, 19979)
(462, 20029)
(463, 19990)
(464, 20026)
(465, 20083)
(466, 20169)
(467, 20162)
(468, 20159)
(469, 20197)
(470, 20200)
(471, 20288)
(472, 20350)
(473, 20310)
(474, 20348)
(475, 20410)
(476, 20438)
(477, 20506)
(478, 20501)
(479, 20584)
(480, 20677)
(481, 20613)
(482, 20724)
(483, 20788)
(484, 20686)
(485, 20744)
(486, 20909)
(487, 20888)
(488, 20899)
(489, 20987)
(490, 21051)
(491, 20953)
(492, 21084)
(493, 21209)
(494, 21150)
(495, 21294)
(496, 21236)
(497, 21389)
(498, 21383)
(499, 21469)
(500, 21392)
(501, 21380)
(502, 21570)
(503, 21537)
(504, 21659)
(505, 21664)
(506, 21711)
(507, 21615)
(508, 21827)
(509, 21844)
(510, 21926)
(511, 21946)
(512, 21835)
(513, 21895)
(514, 21976)
(515, 22087)
(516, 22151)
(517, 22166)
(518, 22172)
(519, 22170)
(520, 22178)
(521, 22289)
(522, 22281)
(523, 22385)
(524, 22376)
(525, 22474)
(526, 22476)
(527, 22573)
(528, 22577)
(529, 22737)
(530, 22673)
(531, 22764)
(532, 22666)
(533, 22753)
(534, 22771)
(535, 22958)
(536, 23007)
(537, 23033)
(538, 23081)
(539, 23098)
(540, 23104)
(541, 23182)
(542, 23262)
(543, 23297)
(544, 23334)
(545, 23303)
(546, 23361)
(547, 23367)
(548, 23324)
(549, 23458)
(550, 23564)
(551, 23630)
(552, 23583)
(553, 23646)
(554, 23600)
(555, 23676)
(556, 23772)
(557, 23742)
(558, 23765)
(559, 23902)
(560, 23993)
(561, 23929)
(562, 24033)
(563, 23980)
(564, 24110)
(565, 24038)
(566, 24049)
(567, 24264)
(568, 24225)
(569, 24198)
(570, 24399)
(571, 24402)
(572, 24413)
(573, 24454)
(574, 24499)
(575, 24507)
(576, 24629)
(577, 24492)
(578, 24666)
(579, 24753)
(580, 24711)
(581, 24703)
(582, 24815)
(583, 24886)
(584, 24949)
(585, 24928)
(586, 24882)
(587, 25001)
(588, 25062)
(589, 24999)
(590, 25085)
(591, 25223)
(592, 25136)
(593, 25135)
(594, 25287)
(595, 25202)
(596, 25337)
(597, 25410)
(598, 25320)
(599, 25359)
(600, 25444)
(601, 25575)
(602, 25487)
(603, 25523)
(604, 25543)
(605, 25580)
(606, 25706)
(607, 25689)
(608, 25768)
(609, 25787)
(610, 25786)
(611, 25905)
(612, 25904)
(613, 25988)
(614, 26075)
(615, 26107)
(616, 26102)
(617, 26052)
(618, 26274)
(619, 26179)
(620, 26351)
(621, 26301)
(622, 26451)
(623, 26366)
(624, 26557)
(625, 26431)
(626, 26633)
(627, 26527)
(628, 26672)
(629, 26711)
(630, 26831)
(631, 26778)
(632, 26764)
(633, 26922)
(634, 26868)
(635, 27027)
(636, 27054)
(637, 27141)
(638, 27180)
(639, 27101)
(640, 27149)
(641, 27223)
(642, 27323)
(643, 27331)
(644, 27353)
(645, 27410)
(646, 27315)
(647, 27379)
(648, 27542)
(649, 27520)
(650, 27519)
(651, 27634)
(652, 27620)
(653, 27654)
(654, 27695)
(655, 27742)
(656, 27826)
(657, 27859)
(658, 27875)
(659, 27854)
(660, 27942)
(661, 28025)
(662, 28038)
(663, 27992)
(664, 28030)
(665, 28180)
(666, 28146)
(667, 28142)
(668, 28367)
(669, 28387)
(670, 28450)
(671, 28413)
(672, 28456)
(673, 28376)
(674, 28470)
(675, 28604)
(676, 28616)
(677, 28709)
(678, 28701)
(679, 28728)
(680, 28824)
(681, 28707)
(682, 28896)
(683, 28930)
(684, 28886)
(685, 29008)
(686, 29104)
(687, 28986)
(688, 29075)
(689, 29224)
(690, 29256)
(691, 29193)
(692, 29285)
(693, 29252)
(694, 29305)
(695, 29305)
(696, 29409)
(697, 29414)
(698, 29506)
(699, 29512)
(700, 29618)
(701, 29571)
(702, 29750)
(703, 29751)
(704, 29748)
(705, 29872)
(706, 29791)
(707, 29902)
(708, 29863)
(709, 29988)
(710, 29890)
(711, 30038)
(712, 30038)
(713, 30186)
(714, 30125)
(715, 30286)
(716, 30278)
(717, 30354)
(718, 30226)
(719, 30365)
(720, 30474)
(721, 30412)
(722, 30573)
(723, 30511)
(724, 30550)
(725, 30548)
(726, 30624)
(727, 30749)
(728, 30740)
(729, 30740)
(730, 30808)
(731, 30963)
(732, 31001)
(733, 31035)
(734, 31052)
(735, 31037)
(736, 31059)
(737, 31090)
(738, 31279)
(739, 31245)
(740, 31227)
(741, 31430)
(742, 31399)
(743, 31375)
(744, 31534)
(745, 31497)
(746, 31590)
(747, 31580)
(748, 31596)
(749, 31644)
(750, 31761)
(751, 31680)
(752, 31887)
(753, 31842)
(754, 31907)
(755, 31890)
(756, 31896)
(757, 32099)
(758, 32004)
(759, 32000)
(760, 32088)
(761, 32241)
(762, 32308)
(763, 32255)
(764, 32291)
(765, 32348)
(766, 32417)
(767, 32432)
(768, 32482)
(769, 32491)
(770, 32639)
(771, 32627)
(772, 32593)
(773, 32669)
(774, 32799)
(775, 32678)
(776, 32881)
(777, 32856)
(778, 32892)
(779, 32862)
(780, 33052)
(781, 32956)
(782, 33012)
(783, 33146)
(784, 33218)
(785, 33128)
(786, 33167)
(787, 33277)
(788, 33199)
(789, 33312)
(790, 33358)
(791, 33377)
(792, 33417)
(793, 33420)
(794, 33434)
(795, 33632)
(796, 33601)
(797, 33658)
(798, 33603)
(799, 33668)
(800, 33664)
(801, 33820)
(802, 33729)
(803, 33785)
(804, 33904)
(805, 33913)
(806, 33992)
(807, 33937)
(808, 33967)
(809, 34148)
(810, 34186)
(811, 34179)
(812, 34103)
(813, 34228)
(814, 34223)
(815, 34211)
(816, 34318)
(817, 34272)
(818, 34345)
(819, 34343)
(820, 34444)
(821, 34453)
(822, 34425)
(823, 34537)
(824, 34529)
(825, 34607)
(826, 34612)
(827, 34645)
(828, 34660)
(829, 34721)
(830, 34703)
(831, 34806)
(832, 34813)
(833, 34909)
(834, 34887)
(835, 34987)
(836, 34872)
(837, 35043)
(838, 34990)
(839, 35007)
(840, 35005)
(841, 35108)
(842, 35313)
(843, 35284)
(844, 35396)
(845, 35281)
(846, 35441)
(847, 35420)
(848, 35455)
(849, 35443)
(850, 35641)
(851, 35517)
(852, 35704)
(853, 35585)
(854, 35802)
(855, 35841)
(856, 35757)
(857, 35825)
(858, 36025)
(859, 35939)
(860, 36006)
(861, 36063)
(862, 36128)
(863, 36076)
(864, 36241)
(865, 36174)
(866, 36336)
(867, 36349)
(868, 36441)
(869, 36291)
(870, 36475)
(871, 36427)
(872, 36604)
(873, 36608)
(874, 36596)
(875, 36728)
(876, 36717)
(877, 36700)
(878, 36657)
(879, 36850)
(880, 36936)
(881, 36786)
(882, 36908)
(883, 36891)
(884, 36946)
(885, 36948)
(886, 37186)
(887, 37078)
(888, 37239)
(889, 37149)
(890, 37396)
(891, 37328)
(892, 37465)
(893, 37405)
(894, 37456)
(895, 37586)
(896, 37694)
(897, 37554)
(898, 37651)
(899, 37751)
(900, 37886)
(901, 37851)
(902, 37842)
(903, 38026)
(904, 37969)
(905, 37942)
(906, 37995)
(907, 38154)
(908, 38133)
(909, 38229)
(910, 38203)
(911, 38242)
(912, 38327)
(913, 38230)
(914, 38296)
(915, 38315)
(916, 38404)
(917, 38398)
(918, 38502)
(919, 38495)
(920, 38667)
(921, 38669)
(922, 38594)
(923, 38615)
(924, 38700)
(925, 38738)
(926, 38802)
(927, 38883)
(928, 38966)
(929, 38910)
(930, 38959)
(931, 38968)
(932, 39026)
(933, 39175)
(934, 39082)
(935, 39196)
(936, 39250)
(937, 39282)
(938, 39405)
(939, 39408)
(940, 39483)
(941, 39358)
(942, 39563)
(943, 39488)
(944, 39603)
(945, 39544)
(946, 39539)
(947, 39651)
(948, 39690)
(949, 39826)
(950, 39755)
(951, 39912)
(952, 39934)
(953, 39945)
(954, 39872)
(955, 39986)
(956, 40047)
(957, 40158)
(958, 40055)
(959, 40257)
(960, 40265)
(961, 40306)
(962, 40336)
(963, 40361)
(964, 40401)
(965, 40502)
(966, 40396)
(967, 40446)
(968, 40538)
(969, 40514)
(970, 40733)
(971, 40654)
(972, 40667)
(973, 40846)
(974, 40855)
(975, 40740)
(976, 40816)
(977, 40986)
(978, 40942)
(979, 41016)
(980, 41075)
(981, 41276)
(982, 41073)
(983, 41195)
(984, 41230)
(985, 41300)
(986, 41333)
(987, 41551)
(988, 41627)
(989, 41558)
(990, 41650)
(991, 41691)
(992, 41829)
(993, 41905)
(994, 41910)
(995, 41960)
(996, 42036)
(997, 42141)
(998, 42051)
(999, 42152)
(1000, 42239)


==> Data/rOneMax-n500-r7.txt <==
(50, 44651)
(51, 44278)
(52, 43956)
(53, 43599)
(54, 43264)
(55, 42910)
(56, 42569)
(57, 42221)
(58, 41853)
(59, 41540)
(60, 41162)
(61, 40825)
(62, 40487)
(63, 40145)
(64, 39801)
(65, 39458)
(66, 39106)
(67, 38741)
(68, 38413)
(69, 38076)
(70, 37705)
(71, 37360)
(72, 37019)
(73, 36684)
(74, 36322)
(75, 35982)
(76, 35638)
(77, 35306)
(78, 34937)
(79, 34592)
(80, 34266)
(81, 33922)
(82, 33558)
(83, 33214)
(84, 32867)
(85, 32540)
(86, 32188)
(87, 31845)
(88, 31490)
(89, 31151)
(90, 30799)
(91, 30446)
(92, 30089)
(93, 29771)
(94, 29423)
(95, 29076)
(96, 28719)
(97, 28373)
(98, 28033)
(99, 27668)
(100, 27330)
(101, 27000)
(102, 26636)
(103, 26295)
(104, 25942)
(105, 25604)
(106, 25269)
(107, 24917)
(108, 24585)
(109, 24228)
(110, 23877)
(111, 23539)
(112, 23176)
(113, 22840)
(114, 22505)
(115, 22140)
(116, 21798)
(117, 21456)
(118, 21121)
(119, 20778)
(120, 20409)
(121, 20068)
(122, 19718)
(123, 19364)
(124, 19025)
(125, 18980)
(126, 18758)
(127, 18690)
(128, 18420)
(129, 18255)
(130, 18073)
(131, 17658)
(132, 17338)
(133, 17161)
(134, 16877)
(135, 16710)
(136, 16592)
(137, 16227)
(138, 16024)
(139, 15756)
(140, 15483)
(141, 15272)
(142, 15043)
(143, 14755)
(144, 14461)
(145, 14130)
(146, 13973)
(147, 13630)
(148, 13341)
(149, 13038)
(150, 12767)
(151, 12516)
(152, 12239)
(153, 11913)
(154, 11701)
(155, 11781)
(156, 11338)
(157, 11185)
(158, 10939)
(159, 10736)
(160, 10554)
(161, 10313)
(162, 10167)
(163, 9991)
(164, 9861)
(165, 9731)
(166, 9773)
(167, 9607)
(168, 9613)
(169, 9531)
(170, 9589)
(171, 9481)
(172, 9444)
(173, 9308)
(174, 9333)
(175, 9314)
(176, 9290)
(177, 9269)
(178, 9257)
(179, 9178)
(180, 9157)
(181, 9184)
(182, 9047)
(183, 9082)
(184, 9078)
(185, 8973)
(186, 9050)
(187, 9066)
(188, 9044)
(189, 9106)
(190, 9149)
(191, 9183)
(192, 9172)
(193, 9280)
(194, 9273)
(195, 9259)
(196, 9360)
(197, 9352)
(198, 9425)
(199, 9478)
(200, 9528)
(201, 9673)
(202, 9728)
(203, 9819)
(204, 9808)
(205, 9945)
(206, 10027)
(207, 10036)
(208, 10022)
(209, 10154)
(210, 10196)
(211, 10249)
(212, 10324)
(213, 10390)
(214, 10377)
(215, 10398)
(216, 10376)
(217, 10484)
(218, 10547)
(219, 10663)
(220, 10682)
(221, 10708)
(222, 10737)
(223, 10839)
(224, 10911)
(225, 10979)
(226, 11027)
(227, 11053)
(228, 11010)
(229, 11122)
(230, 11039)
(231, 11273)
(232, 11150)
(233, 11162)
(234, 11307)
(235, 11337)
(236, 11475)
(237, 11461)
(238, 11604)
(239, 11628)
(240, 11611)
(241, 11592)
(242, 11699)
(243, 11754)
(244, 11688)
(245, 11735)
(246, 11781)
(247, 11807)
(248, 11880)
(249, 11862)
(250, 11906)
(251, 12014)
(252, 11985)
(253, 12055)
(254, 12037)
(255, 12148)
(256, 12208)
(257, 12079)
(258, 12185)
(259, 12202)
(260, 12213)
(261, 12366)
(262, 12369)
(263, 12287)
(264, 12343)
(265, 12509)
(266, 12526)
(267, 12580)
(268, 12474)
(269, 12714)
(270, 12598)
(271, 12729)
(272, 12741)
(273, 12674)
(274, 12775)
(275, 12957)
(276, 12985)
(277, 13046)
(278, 12982)
(279, 13072)
(280, 13044)
(281, 13068)
(282, 13153)
(283, 13314)
(284, 13166)
(285, 13384)
(286, 13239)
(287, 13285)
(288, 13434)
(289, 13594)
(290, 13613)
(291, 13518)
(292, 13566)
(293, 13613)
(294, 13642)
(295, 13772)
(296, 13825)
(297, 13814)
(298, 13818)
(299, 14007)
(300, 14101)
(301, 14070)
(302, 14150)
(303, 14073)
(304, 14260)
(305, 14273)
(306, 14283)
(307, 14309)
(308, 14329)
(309, 14366)
(310, 14423)
(311, 14397)
(312, 14534)
(313, 14493)
(314, 14611)
(315, 14530)
(316, 14635)
(317, 14692)
(318, 14718)
(319, 14769)
(320, 14829)
(321, 14854)
(322, 14944)
(323, 14940)
(324, 14887)
(325, 15054)
(326, 14998)
(327, 15127)
(328, 15169)
(329, 15152)
(330, 15165)
(331, 15272)
(332, 15253)
(333, 15405)
(334, 15452)
(335, 15434)
(336, 15401)
(337, 15556)
(338, 15601)
(339, 15582)
(340, 15676)
(341, 15750)
(342, 15783)
(343, 15778)
(344, 15942)
(345, 15935)
(346, 16004)
(347, 15913)
(348, 16054)
(349, 16166)
(350, 16033)
(351, 16180)
(352, 16114)
(353, 16127)
(354, 16274)
(355, 16315)
(356, 16320)
(357, 16370)
(358, 16404)
(359, 16409)
(360, 16497)
(361, 16601)
(362, 16519)
(363, 16667)
(364, 16576)
(365, 16673)
(366, 16832)
(367, 16762)
(368, 16769)
(369, 16778)
(370, 16922)
(371, 16926)
(372, 17065)
(373, 17047)
(374, 16999)
(375, 17084)
(376, 17243)
(377, 17187)
(378, 17205)
(379, 17266)
(380, 17207)
(381, 17342)
(382, 17356)
(383, 17414)
(384, 17469)
(385, 17523)
(386, 17629)
(387, 17532)
(388, 17588)
(389, 17684)
(390, 17672)
(391, 17843)
(392, 17868)
(393, 17831)
(394, 17981)
(395, 17975)
(396, 17977)
(397, 17946)
(398, 17977)
(399, 18081)
(400, 18254)
(401, 18246)
(402, 18279)
(403, 18374)
(404, 18258)
(405, 18355)
(406, 18318)
(407, 18493)
(408, 18625)
(409, 18598)
(410, 18605)
(411, 18719)
(412, 18634)
(413, 18786)
(414, 18797)
(415, 18806)
(416, 18979)
(417, 18868)
(418, 19009)
(419, 18991)
(420, 19023)
(421, 19121)
(422, 19228)
(423, 19116)
(424, 19176)
(425, 19197)
(426, 19336)
(427, 19352)
(428, 19358)
(429, 19391)
(430, 19530)
(431, 19537)
(432, 19567)
(433, 19594)
(434, 19653)
(435, 19623)
(436, 19601)
(437, 19829)
(438, 19876)
(439, 19769)
(440, 19922)
(441, 19933)
(442, 19968)
(443, 19918)
(444, 19934)
(445, 20138)
(446, 20134)
(447, 20061)
(448, 20223)
(449, 20226)
(450, 20325)
(451, 20381)
(452, 20377)
(453, 20368)
(454, 20505)
(455, 20416)
(456, 20614)
(457, 20582)
(458, 20574)
(459, 20702)
(460, 20691)
(461, 20622)
(462, 20838)
(463, 20868)
(464, 20932)
(465, 20944)
(466, 20844)
(467, 20991)
(468, 21106)
(469, 21030)
(470, 21161)
(471, 21063)
(472, 21180)
(473, 21147)
(474, 21206)
(475, 21176)
(476, 21380)
(477, 21286)
(478, 21413)
(479, 21371)
(480, 21521)
(481, 21514)
(482, 21442)
(483, 21528)
(484, 21508)
(485, 21601)
(486, 21567)
(487, 21764)
(488, 21647)
(489, 21744)
(490, 21773)
(491, 21741)
(492, 21792)
(493, 21820)
(494, 21938)
(495, 22033)
(496, 22078)
(497, 22024)
(498, 22225)
(499, 22176)
(500, 22253)
(501, 22303)
(502, 22266)
(503, 22456)
(504, 22371)
(505, 22410)
(506, 22444)
(507, 22442)
(508, 22537)
(509, 22530)
(510, 22781)
(511, 22622)
(512, 22741)
(513, 22706)
(514, 22958)
(515, 23017)
(516, 22963)
(517, 23051)
(518, 23127)
(519, 23092)
(520, 23071)
(521, 23222)
(522, 23146)
(523, 23273)
(524, 23338)
(525, 23374)
(526, 23464)
(527, 23416)
(528, 23424)
(529, 23582)
(530, 23493)
(531, 23561)
(532, 23627)
(533, 23751)
(534, 23750)
(535, 23666)
(536, 23781)
(537, 23928)
(538, 23915)
(539, 23923)
(540, 23910)
(541, 24105)
(542, 24079)
(543, 24054)
(544, 24107)
(545, 24088)
(546, 24121)
(547, 24316)
(548, 24193)
(549, 24397)
(550, 24452)
(551, 24362)
(552, 24446)
(553, 24421)
(554, 24495)
(555, 24635)
(556, 24594)
(557, 24546)
(558, 24717)
(559, 24778)
(560, 24704)
(561, 24699)
(562, 24816)
(563, 24855)
(564, 24932)
(565, 24977)
(566, 24874)
(567, 25022)
(568, 25042)
(569, 25102)
(570, 25084)
(571, 25218)
(572, 25397)
(573, 25325)
(574, 25432)
(575, 25519)
(576, 25490)
(577, 25579)
(578, 25493)
(579, 25733)
(580, 25730)
(581, 25791)
(582, 25761)
(583, 25804)
(584, 25992)
(585, 25900)
(586, 25926)
(587, 26124)
(588, 26106)
(589, 26033)
(590, 26154)
(591, 26154)
(592, 26160)
(593, 26210)
(594, 26391)
(595, 26275)
(596, 26384)
(597, 26424)
(598, 26485)
(599, 26498)
(600, 26548)
(601, 26641)
(602, 26636)
(603, 26665)
(604, 26639)
(605, 26790)
(606, 26854)
(607, 26751)
(608, 26889)
(609, 26919)
(610, 26854)
(611, 27041)
(612, 26982)
(613, 27087)
(614, 27165)
(615, 27097)
(616, 27257)
(617, 27163)
(618, 27341)
(619, 27383)
(620, 27317)
(621, 27328)
(622, 27329)
(623, 27477)
(624, 27498)
(625, 27441)
(626, 27584)
(627, 27522)
(628, 27617)
(629, 27630)
(630, 27692)
(631, 27845)
(632, 27863)
(633, 27928)
(634, 27870)
(635, 27974)
(636, 27998)
(637, 28117)
(638, 28125)
(639, 28079)
(640, 28220)
(641, 28113)
(642, 28206)
(643, 28269)
(644, 28408)
(645, 28430)
(646, 28552)
(647, 28401)
(648, 28639)
(649, 28666)
(650, 28522)
(651, 28679)
(652, 28620)
(653, 28778)
(654, 28918)
(655, 28887)
(656, 28907)
(657, 28908)
(658, 29017)
(659, 29045)
(660, 29134)
(661, 29175)
(662, 29243)
(663, 29174)
(664, 29247)
(665, 29349)
(666, 29292)
(667, 29392)
(668, 29320)
(669, 29444)
(670, 29507)
(671, 29445)
(672, 29499)
(673, 29564)
(674, 29542)
(675, 29572)
(676, 29728)
(677, 29656)
(678, 29851)
(679, 29775)
(680, 29931)
(681, 29868)
(682, 30010)
(683, 30015)
(684, 29982)
(685, 30082)
(686, 30026)
(687, 30088)
(688, 30137)
(689, 30189)
(690, 30184)
(691, 30413)
(692, 30387)
(693, 30360)
(694, 30492)
(695, 30467)
(696, 30548)
(697, 30517)
(698, 30719)
(699, 30601)
(700, 30688)
(701, 30767)
(702, 30704)
(703, 30741)
(704, 30886)
(705, 30843)
(706, 30902)
(707, 30992)
(708, 31057)
(709, 31176)
(710, 31111)
(711, 31188)
(712, 31170)
(713, 31209)
(714, 31345)
(715, 31256)
(716, 31357)
(717, 31492)
(718, 31405)
(719, 31459)
(720, 31532)
(721, 31548)
(722, 31506)
(723, 31610)
(724, 31668)
(725, 31613)
(726, 31686)
(727, 31856)
(728, 31877)
(729, 31790)
(730, 31864)
(731, 31862)
(732, 31924)
(733, 32089)
(734, 31983)
(735, 32197)
(736, 32230)
(737, 32200)
(738, 32129)
(739, 32221)
(740, 32249)
(741, 32342)
(742, 32455)
(743, 32395)
(744, 32491)
(745, 32551)
(746, 32524)
(747, 32644)
(748, 32679)
(749, 32719)
(750, 32773)
(751, 32815)
(752, 32724)
(753, 32738)
(754, 32786)
(755, 32892)
(756, 32883)
(757, 32938)
(758, 32954)
(759, 33050)
(760, 33076)
(761, 33255)
(762, 33195)
(763, 33225)
(764, 33218)
(765, 33392)
(766, 33263)
(767, 33422)
(768, 33409)
(769, 33391)
(770, 33522)
(771, 33647)
(772, 33654)
(773, 33744)
(774, 33748)
(775, 33729)
(776, 33834)
(777, 33861)
(778, 33987)
(779, 34009)
(780, 34007)
(781, 34042)
(782, 34116)
(783, 34041)
(784, 34164)
(785, 34115)
(786, 34164)
(787, 34220)
(788, 34356)
(789, 34257)
(790, 34267)
(791, 34318)
(792, 34377)
(793, 34479)
(794, 34455)
(795, 34545)
(796, 34529)
(797, 34572)
(798, 34622)
(799, 34615)
(800, 34804)
(801, 34833)
(802, 34832)
(803, 34854)
(804, 34849)
(805, 34890)
(806, 35034)
(807, 35016)
(808, 34983)
(809, 35141)
(810, 35197)
(811, 35105)
(812, 35298)
(813, 35217)
(814, 35388)
(815, 35275)
(816, 35490)
(817, 35487)
(818, 35499)
(819, 35599)
(820, 35574)
(821, 35637)
(822, 35696)
(823, 35688)
(824, 35738)
(825, 35812)
(826, 35869)
(827, 35797)
(828, 35993)
(829, 36007)
(830, 35937)
(831, 35973)
(832, 36051)
(833, 36244)
(834, 36167)
(835, 36328)
(836, 36347)
(837, 36413)
(838, 36278)
(839, 36440)
(840, 36432)
(841, 36610)
(842, 36463)
(843, 36602)
(844, 36655)
(845, 36806)
(846, 36839)
(847, 36837)
(848, 36940)
(849, 36888)
(850, 36941)
(851, 36974)
(852, 36993)
(853, 37008)
(854, 37098)
(855, 37086)
(856, 37097)
(857, 37229)
(858, 37275)
(859, 37285)
(860, 37263)
(861, 37368)
(862, 37293)
(863, 37444)
(864, 37499)
(865, 37428)
(866, 37542)
(867, 37546)
(868, 37521)
(869, 37630)
(870, 37576)
(871, 37598)
(872, 37641)
(873, 37694)
(874, 37760)
(875, 37788)
(876, 37848)
(877, 37949)
(878, 37980)
(879, 38023)
(880, 37954)
(881, 38092)
(882, 38020)
(883, 38234)
(884, 38146)
(885, 38199)
(886, 38347)
(887, 38374)
(888, 38336)
(889, 38523)
(890, 38565)
(891, 38581)
(892, 38474)
(893, 38701)
(894, 38581)
(895, 38784)
(896, 38720)
(897, 38810)
(898, 38818)
(899, 39012)
(900, 38953)
(901, 39046)
(902, 39048)
(903, 39065)
(904, 39070)
(905, 39107)
(906, 39281)
(907, 39363)
(908, 39401)
(909, 39390)
(910, 39480)
(911, 39439)
(912, 39457)
(913, 39518)
(914, 39604)
(915, 39692)
(916, 39536)
(917, 39663)
(918, 39621)
(919, 39738)
(920, 39813)
(921, 39790)
(922, 39866)
(923, 39965)
(924, 40057)
(925, 40012)
(926, 40119)
(927, 40216)
(928, 40127)
(929, 40307)
(930, 40314)
(931, 40271)
(932, 40302)
(933, 40470)
(934, 40377)
(935, 40554)
(936, 40460)
(937, 40610)
(938, 40608)
(939, 40547)
(940, 40736)
(941, 40738)
(942, 40853)
(943, 40834)
(944, 40838)
(945, 41021)
(946, 41019)
(947, 40906)
(948, 41133)
(949, 41105)
(950, 41201)
(951, 41144)
(952, 41267)
(953, 41175)
(954, 41239)
(955, 41296)
(956, 41302)
(957, 41412)
(958, 41407)
(959, 41429)
(960, 41477)
(961, 41658)
(962, 41718)
(963, 41676)
(964, 41653)
(965, 41775)
(966, 41842)
(967, 41729)
(968, 41830)
(969, 41826)
(970, 42033)
(971, 42027)
(972, 42006)
(973, 41981)
(974, 42138)
(975, 42151)
(976, 42261)
(977, 42326)
(978, 42197)
(979, 42357)
(980, 42316)
(981, 42328)
(982, 42364)
(983, 42564)
(984, 42547)
(985, 42519)
(986, 42598)
(987, 42672)
(988, 42644)
(989, 42730)
(990, 42732)
(991, 42891)
(992, 42936)
(993, 42813)
(994, 42933)
(995, 42950)
(996, 42981)
(997, 43003)
(998, 43144)
(999, 43175)
(1000, 43268)


==> Data/rOneMax-n500-r8.txt <==
(50, 55626)
(51, 55274)
(52, 54928)
(53, 54578)
(54, 54211)
(55, 53866)
(56, 53526)
(57, 53164)
(58, 52811)
(59, 52462)
(60, 52095)
(61, 51749)
(62, 51394)
(63, 51049)
(64, 50706)
(65, 50344)
(66, 49988)
(67, 49657)
(68, 49280)
(69, 48935)
(70, 48603)
(71, 48226)
(72, 47873)
(73, 47522)
(74, 47181)
(75, 46815)
(76, 46466)
(77, 46113)
(78, 45781)
(79, 45440)
(80, 45075)
(81, 44725)
(82, 44384)
(83, 44003)
(84, 43655)
(85, 43299)
(86, 42959)
(87, 42612)
(88, 42246)
(89, 41905)
(90, 41537)
(91, 41192)
(92, 40845)
(93, 40509)
(94, 40147)
(95, 39775)
(96, 39452)
(97, 39086)
(98, 38746)
(99, 38386)
(100, 38040)
(101, 37673)
(102, 37335)
(103, 36976)
(104, 36621)
(105, 36259)
(106, 35922)
(107, 35570)
(108, 35230)
(109, 34877)
(110, 34501)
(111, 34149)
(112, 33798)
(113, 33445)
(114, 33086)
(115, 32740)
(116, 32383)
(117, 32036)
(118, 31706)
(119, 31336)
(120, 31000)
(121, 30642)
(122, 30291)
(123, 29924)
(124, 29583)
(125, 29245)
(126, 28893)
(127, 28522)
(128, 28171)
(129, 27819)
(130, 27487)
(131, 27130)
(132, 26774)
(133, 26410)
(134, 26058)
(135, 25722)
(136, 25348)
(137, 25010)
(138, 24640)
(139, 24289)
(140, 23939)
(141, 23592)
(142, 23264)
(143, 22892)
(144, 22532)
(145, 22174)
(146, 21831)
(147, 21478)
(148, 21125)
(149, 20792)
(150, 20780)
(151, 20558)
(152, 20490)
(153, 20220)
(154, 20055)
(155, 19873)
(156, 19458)
(157, 19138)
(158, 18961)
(159, 18677)
(160, 18510)
(161, 18392)
(162, 18027)
(163, 17824)
(164, 17556)
(165, 17283)
(166, 17072)
(167, 16843)
(168, 16555)
(169, 16261)
(170, 15930)
(171, 15773)
(172, 15430)
(173, 15141)
(174, 14838)
(175, 14567)
(176, 14316)
(177, 14039)
(178, 13713)
(179, 13501)
(180, 13581)
(181, 13138)
(182, 12985)
(183, 12739)
(184, 12536)
(185, 12354)
(186, 12113)
(187, 11967)
(188, 11791)
(189, 11661)
(190, 11531)
(191, 11573)
(192, 11407)
(193, 11413)
(194, 11331)
(195, 11389)
(196, 11281)
(197, 11244)
(198, 11108)
(199, 11133)
(200, 11114)
(201, 11090)
(202, 11069)
(203, 11057)
(204, 10978)
(205, 10957)
(206, 10984)
(207, 10847)
(208, 10882)
(209, 10878)
(210, 10773)
(211, 10790)
(212, 10757)
(213, 10770)
(214, 10757)
(215, 10778)
(216, 10856)
(217, 10864)
(218, 10927)
(219, 11043)
(220, 11062)
(221, 11088)
(222, 11117)
(223, 11219)
(224, 11291)
(225, 11359)
(226, 11407)
(227, 11433)
(228, 11390)
(229, 11502)
(230, 11419)
(231, 11653)
(232, 11530)
(233, 11542)
(234, 11687)
(235, 11717)
(236, 11855)
(237, 11841)
(238, 11984)
(239, 12008)
(240, 11991)
(241, 11972)
(242, 12079)
(243, 12134)
(244, 12068)
(245, 12115)
(246, 12161)
(247, 12187)
(248, 12260)
(249, 12242)
(250, 12286)
(251, 12394)
(252, 12365)
(253, 12435)
(254, 12417)
(255, 12528)
(256, 12588)
(257, 12459)
(258, 12565)
(259, 12582)
(260, 12593)
(261, 12746)
(262, 12749)
(263, 12667)
(264, 12723)
(265, 12889)
(266, 12906)
(267, 12960)
(268, 12854)
(269, 13094)
(270, 12978)
(271, 13109)
(272, 13121)
(273, 13054)
(274, 13155)
(275, 13337)
(276, 13365)
(277, 13426)
(278, 13362)
(279, 13452)
(280, 13424)
(281, 13448)
(282, 13533)
(283, 13694)
(284, 13546)
(285, 13764)
(286, 13619)
(287, 13665)
(288, 13814)
(289, 13974)
(290, 13993)
(291, 13898)
(292, 13946)
(293, 13993)
(294, 14022)
(295, 14152)
(296, 14205)
(297, 14194)
(298, 14198)
(299, 14387)
(300, 14481)
(301, 14506)
(302, 14578)
(303, 14605)
(304, 14628)
(305, 14674)
(306, 14683)
(307, 14752)
(308, 14767)
(309, 14843)
(310, 14821)
(311, 14825)
(312, 14873)
(313, 14956)
(314, 14939)
(315, 14941)
(316, 15013)
(317, 15139)
(318, 14983)
(319, 15160)
(320, 15233)
(321, 15179)
(322, 15311)
(323, 15399)
(324, 15370)
(325, 15272)
(326, 15459)
(327, 15492)
(328, 15433)
(329, 15485)
(330, 15647)
(331, 15599)
(332, 15646)
(333, 15641)
(334, 15773)
(335, 15911)
(336, 15982)
(337, 16011)
(338, 15857)
(339, 16069)
(340, 16152)
(341, 16150)
(342, 16137)
(343, 16233)
(344, 16250)
(345, 16300)
(346, 16334)
(347, 16283)
(348, 16475)
(349, 16373)
(350, 16490)
(351, 16535)
(352, 16457)
(353, 16536)
(354, 16524)
(355, 16674)
(356, 16761)
(357, 16690)
(358, 16801)
(359, 16884)
(360, 16920)
(361, 16973)
(362, 16889)
(363, 17076)
(364, 16932)
(365, 17134)
(366, 17135)
(367, 17138)
(368, 17175)
(369, 17295)
(370, 17203)
(371, 17315)
(372, 17318)
(373, 17428)
(374, 17334)
(375, 17511)
(376, 17419)
(377, 17424)
(378, 17495)
(379, 17610)
(380, 17628)
(381, 17717)
(382, 17643)
(383, 17763)
(384, 17751)
(385, 17748)
(386, 17845)
(387, 17873)
(388, 17945)
(389, 17914)
(390, 17964)
(391, 17943)
(392, 18000)
(393, 18262)
(394, 18292)
(395, 18132)
(396, 18301)
(397, 18224)
(398, 18504)
(399, 18392)
(400, 18460)
(401, 18644)
(402, 18542)
(403, 18571)
(404, 18834)
(405, 18847)
(406, 18739)
(407, 18965)
(408, 18886)
(409, 18977)
(410, 19167)
(411, 19038)
(412, 19249)
(413, 19228)
(414, 19282)
(415, 19310)
(416, 19304)
(417, 19544)
(418, 19583)
(419, 19582)
(420, 19577)
(421, 19569)
(422, 19672)
(423, 19638)
(424, 19658)
(425, 19761)
(426, 19760)
(427, 19870)
(428, 20067)
(429, 19939)
(430, 19984)
(431, 20087)
(432, 20102)
(433, 20190)
(434, 20224)
(435, 20222)
(436, 20351)
(437, 20467)
(438, 20386)
(439, 20449)
(440, 20479)
(441, 20434)
(442, 20601)
(443, 20609)
(444, 20712)
(445, 20610)
(446, 20815)
(447, 20867)
(448, 20748)
(449, 20843)
(450, 20933)
(451, 20907)
(452, 20998)
(453, 21011)
(454, 21100)
(455, 21162)
(456, 21090)
(457, 21274)
(458, 21318)
(459, 21271)
(460, 21280)
(461, 21408)
(462, 21403)
(463, 21503)
(464, 21456)
(465, 21462)
(466, 21499)
(467, 21554)
(468, 21538)
(469, 21685)
(470, 21793)
(471, 21801)
(472, 21849)
(473, 21880)
(474, 21845)
(475, 21971)
(476, 21922)
(477, 21930)
(478, 22079)
(479, 22131)
(480, 22092)
(481, 22055)
(482, 22163)
(483, 22169)
(484, 22347)
(485, 22353)
(486, 22255)
(487, 22451)
(488, 22405)
(489, 22411)
(490, 22423)
(491, 22497)
(492, 22554)
(493, 22664)
(494, 22710)
(495, 22682)
(496, 22720)
(497, 22775)
(498, 22832)
(499, 22916)
(500, 22861)
(501, 23017)
(502, 23053)
(503, 22976)
(504, 22978)
(505, 23109)
(506, 23244)
(507, 23257)
(508, 23224)
(509, 23252)
(510, 23262)
(511, 23392)
(512, 23368)
(513, 23521)
(514, 23432)
(515, 23549)
(516, 23668)
(517, 23682)
(518, 23770)
(519, 23700)
(520, 23664)
(521, 23889)
(522, 23748)
(523, 23907)
(524, 24002)
(525, 23873)
(526, 24061)
(527, 23981)
(528, 24118)
(529, 24073)
(530, 24255)
(531, 24333)
(532, 24227)
(533, 24247)
(534, 24310)
(535, 24454)
(536, 24485)
(537, 24417)
(538, 24531)
(539, 24486)
(540, 24618)
(541, 24708)
(542, 24741)
(543, 24814)
(544, 24799)
(545, 24916)
(546, 24848)
(547, 24901)
(548, 24996)
(549, 24965)
(550, 25120)
(551, 25070)
(552, 25141)
(553, 25227)
(554, 25240)
(555, 25182)
(556, 25224)
(557, 25352)
(558, 25303)
(559, 25489)
(560, 25368)
(561, 25511)
(562, 25474)
(563, 25572)
(564, 25575)
(565, 25536)
(566, 25736)
(567, 25677)
(568, 25742)
(569, 25757)
(570, 25777)
(571, 25789)
(572, 25907)
(573, 26015)
(574, 25982)
(575, 26047)
(576, 26114)
(577, 26189)
(578, 26073)
(579, 26231)
(580, 26304)
(581, 26218)
(582, 26260)
(583, 26515)
(584, 26436)
(585, 26434)
(586, 26491)
(587, 26521)
(588, 26639)
(589, 26592)
(590, 26654)
(591, 26831)
(592, 26721)
(593, 26932)
(594, 26946)
(595, 27048)
(596, 26939)
(597, 27105)
(598, 27124)
(599, 27225)
(600, 27276)
(601, 27193)
(602, 27175)
(603, 27234)
(604, 27401)
(605, 27510)
(606, 27511)
(607, 27572)
(608, 27488)
(609, 27656)
(610, 27655)
(611, 27736)
(612, 27761)
(613, 27679)
(614, 27800)
(615, 27834)
(616, 27976)
(617, 27883)
(618, 27896)
(619, 28059)
(620, 27995)
(621, 28145)
(622, 28152)
(623, 28197)
(624, 28255)
(625, 28294)
(626, 28195)
(627, 28311)
(628, 28251)
(629, 28286)
(630, 28443)
(631, 28357)
(632, 28445)
(633, 28594)
(634, 28466)
(635, 28510)
(636, 28543)
(637, 28688)
(638, 28745)
(639, 28663)
(640, 28789)
(641, 28740)
(642, 28755)
(643, 28848)
(644, 28881)
(645, 28885)
(646, 28931)
(647, 29056)
(648, 29031)
(649, 29209)
(650, 29079)
(651, 29356)
(652, 29170)
(653, 29449)
(654, 29281)
(655, 29481)
(656, 29416)
(657, 29662)
(658, 29718)
(659, 29759)
(660, 29656)
(661, 29670)
(662, 29872)
(663, 29822)
(664, 29825)
(665, 29996)
(666, 29894)
(667, 30104)
(668, 30068)
(669, 30095)
(670, 30257)
(671, 30258)
(672, 30216)
(673, 30354)
(674, 30415)
(675, 30287)
(676, 30383)
(677, 30427)
(678, 30439)
(679, 30480)
(680, 30510)
(681, 30560)
(682, 30628)
(683, 30681)
(684, 30646)
(685, 30653)
(686, 30734)
(687, 30812)
(688, 30936)
(689, 30839)
(690, 30957)
(691, 30974)
(692, 31069)
(693, 31057)
(694, 31045)
(695, 31221)
(696, 31153)
(697, 31168)
(698, 31270)
(699, 31359)
(700, 31396)
(701, 31354)
(702, 31389)
(703, 31502)
(704, 31559)
(705, 31719)
(706, 31751)
(707, 31696)
(708, 31825)
(709, 31831)
(710, 31849)
(711, 31902)
(712, 31885)
(713, 32093)
(714, 32159)
(715, 32144)
(716, 32201)
(717, 32163)
(718, 32226)
(719, 32306)
(720, 32383)
(721, 32436)
(722, 32460)
(723, 32426)
(724, 32600)
(725, 32611)
(726, 32681)
(727, 32568)
(728, 32642)
(729, 32687)
(730, 32781)
(731, 32813)
(732, 32853)
(733, 32788)
(734, 32901)
(735, 32939)
(736, 32926)
(737, 33109)
(738, 33024)
(739, 33248)
(740, 33240)
(741, 33208)
(742, 33332)
(743, 33395)
(744, 33462)
(745, 33323)
(746, 33454)
(747, 33526)
(748, 33529)
(749, 33680)
(750, 33574)
(751, 33603)
(752, 33772)
(753, 33855)
(754, 33806)
(755, 33891)
(756, 33942)
(757, 33928)
(758, 34072)
(759, 33940)
(760, 34134)
(761, 34085)
(762, 34046)
(763, 34079)
(764, 34147)
(765, 34251)
(766, 34349)
(767, 34261)
(768, 34382)
(769, 34407)
(770, 34374)
(771, 34522)
(772, 34472)
(773, 34508)
(774, 34533)
(775, 34684)
(776, 34576)
(777, 34716)
(778, 34635)
(779, 34813)
(780, 34739)
(781, 34921)
(782, 34940)
(783, 34888)
(784, 34907)
(785, 34894)
(786, 35034)
(787, 35102)
(788, 35112)
(789, 35161)
(790, 35298)
(791, 35316)
(792, 35214)
(793, 35403)
(794, 35374)
(795, 35462)
(796, 35379)
(797, 35445)
(798, 35499)
(799, 35648)
(800, 35712)
(801, 35797)
(802, 35798)
(803, 35735)
(804, 35784)
(805, 35868)
(806, 35949)
(807, 35983)
(808, 36104)
(809, 36046)
(810, 36115)
(811, 36098)
(812, 36179)
(813, 36252)
(814, 36351)
(815, 36314)
(816, 36499)
(817, 36542)
(818, 36395)
(819, 36435)
(820, 36515)
(821, 36720)
(822, 36766)
(823, 36812)
(824, 36769)
(825, 36762)
(826, 36819)
(827, 36833)
(828, 36933)
(829, 36965)
(830, 37075)
(831, 37072)
(832, 37018)
(833, 37155)
(834, 37280)
(835, 37213)
(836, 37303)
(837, 37269)
(838, 37426)
(839, 37325)
(840, 37440)
(841, 37468)
(842, 37590)
(843, 37653)
(844, 37633)
(845, 37607)
(846, 37630)
(847, 37721)
(848, 37808)
(849, 37728)
(850, 37899)
(851, 37845)
(852, 37921)
(853, 38026)
(854, 37990)
(855, 37970)
(856, 38114)
(857, 38167)
(858, 38220)
(859, 38137)
(860, 38186)
(861, 38306)
(862, 38384)
(863, 38358)
(864, 38400)
(865, 38474)
(866, 38534)
(867, 38575)
(868, 38657)
(869, 38595)
(870, 38809)
(871, 38663)
(872, 38720)
(873, 38840)
(874, 38927)
(875, 38925)
(876, 39008)
(877, 39032)
(878, 39105)
(879, 39167)
(880, 39091)
(881, 39284)
(882, 39153)
(883, 39317)
(884, 39367)
(885, 39365)
(886, 39468)
(887, 39461)
(888, 39572)
(889, 39422)
(890, 39512)
(891, 39506)
(892, 39623)
(893, 39634)
(894, 39661)
(895, 39734)
(896, 39749)
(897, 39910)
(898, 39779)
(899, 39930)
(900, 39929)
(901, 40069)
(902, 40018)
(903, 40175)
(904, 40212)
(905, 40089)
(906, 40189)
(907, 40266)
(908, 40339)
(909, 40469)
(910, 40343)
(911, 40359)
(912, 40582)
(913, 40459)
(914, 40551)
(915, 40528)
(916, 40619)
(917, 40603)
(918, 40787)
(919, 40696)
(920, 40789)
(921, 40840)
(922, 40994)
(923, 41059)
(924, 41019)
(925, 41126)
(926, 41164)
(927, 41073)
(928, 41158)
(929, 41154)
(930, 41249)
(931, 41215)
(932, 41342)
(933, 41443)
(934, 41511)
(935, 41425)
(936, 41568)
(937, 41485)
(938, 41641)
(939, 41606)
(940, 41610)
(941, 41812)
(942, 41742)
(943, 41934)
(944, 41962)
(945, 41950)
(946, 42067)
(947, 41937)
(948, 42072)
(949, 42002)
(950, 42125)
(951, 42119)
(952, 42321)
(953, 42298)
(954, 42383)
(955, 42292)
(956, 42313)
(957, 42520)
(958, 42520)
(959, 42499)
(960, 42455)
(961, 42655)
(962, 42549)
(963, 42763)
(964, 42662)
(965, 42665)
(966, 42771)
(967, 42915)
(968, 42782)
(969, 42904)
(970, 43023)
(971, 42941)
(972, 43126)
(973, 43076)
(974, 43159)
(975, 43107)
(976, 43331)
(977, 43332)
(978, 43438)
(979, 43303)
(980, 43529)
(981, 43449)
(982, 43627)
(983, 43729)
(984, 43743)
(985, 43785)
(986, 43780)
(987, 43855)
(988, 43849)
(989, 43973)
(990, 44031)
(991, 44099)
(992, 44033)
(993, 44189)
(994, 44230)
(995, 44283)
(996, 44340)
(997, 44383)
(998, 44433)
(999, 44484)
(1000, 44531)


==> Data/rOneMax-n500-r9.txt <==
(50, 64653)
(51, 64310)
(52, 63965)
(53, 63629)
(54, 63257)
(55, 62920)
(56, 62596)
(57, 62249)
(58, 61913)
(59, 61570)
(60, 61236)
(61, 60887)
(62, 60546)
(63, 60191)
(64, 59843)
(65, 59498)
(66, 59169)
(67, 58827)
(68, 58472)
(69, 58137)
(70, 57787)
(71, 57471)
(72, 57117)
(73, 56784)
(74, 56447)
(75, 56075)
(76, 55758)
(77, 55399)
(78, 55055)
(79, 54740)
(80, 54377)
(81, 54024)
(82, 53708)
(83, 53341)
(84, 53021)
(85, 52674)
(86, 52313)
(87, 51977)
(88, 51659)
(89, 51311)
(90, 50974)
(91, 50622)
(92, 50276)
(93, 49932)
(94, 49609)
(95, 49257)
(96, 48910)
(97, 48558)
(98, 48239)
(99, 47880)
(100, 47543)
(101, 47208)
(102, 46874)
(103, 46526)
(104, 46174)
(105, 45845)
(106, 45493)
(107, 45131)
(108, 44820)
(109, 44466)
(110, 44105)
(111, 43764)
(112, 43442)
(113, 43098)
(114, 42741)
(115, 42398)
(116, 42058)
(117, 41716)
(118, 41379)
(119, 41055)
(120, 40707)
(121, 40349)
(122, 40015)
(123, 39662)
(124, 39329)
(125, 38988)
(126, 38651)
(127, 38320)
(128, 37970)
(129, 37622)
(130, 37274)
(131, 36955)
(132, 36588)
(133, 36248)
(134, 35915)
(135, 35571)
(136, 35244)
(137, 34902)
(138, 34546)
(139, 34208)
(140, 33862)
(141, 33513)
(142, 33184)
(143, 32849)
(144, 32499)
(145, 32155)
(146, 31793)
(147, 31471)
(148, 31126)
(149, 30770)
(150, 30439)
(151, 30089)
(152, 29742)
(153, 29428)
(154, 29067)
(155, 28729)
(156, 28373)
(157, 28059)
(158, 27699)
(159, 27369)
(160, 27007)
(161, 26674)
(162, 26333)
(163, 25988)
(164, 25650)
(165, 25318)
(166, 24971)
(167, 24614)
(168, 24289)
(169, 23955)
(170, 23609)
(171, 23273)
(172, 22906)
(173, 22573)
(174, 22244)
(175, 22180)
(176, 21958)
(177, 21890)
(178, 21620)
(179, 21455)
(180, 21273)
(181, 20858)
(182, 20538)
(183, 20361)
(184, 20077)
(185, 19910)
(186, 19792)
(187, 19427)
(188, 19224)
(189, 18956)
(190, 18683)
(191, 18472)
(192, 18243)
(193, 17955)
(194, 17661)
(195, 17330)
(196, 17173)
(197, 16830)
(198, 16541)
(199, 16238)
(200, 15967)
(201, 15716)
(202, 15439)
(203, 15113)
(204, 14901)
(205, 14981)
(206, 14538)
(207, 14385)
(208, 14139)
(209, 13936)
(210, 13754)
(211, 13513)
(212, 13367)
(213, 13191)
(214, 13061)
(215, 12931)
(216, 12973)
(217, 12807)
(218, 12813)
(219, 12731)
(220, 12789)
(221, 12681)
(222, 12644)
(223, 12508)
(224, 12533)
(225, 12514)
(226, 12490)
(227, 12469)
(228, 12457)
(229, 12378)
(230, 12357)
(231, 12384)
(232, 12247)
(233, 12282)
(234, 12278)
(235, 12173)
(236, 12024)
(237, 12148)
(238, 12124)
(239, 12148)
(240, 12231)
(241, 12212)
(242, 12219)
(243, 12274)
(244, 12208)
(245, 12255)
(246, 12301)
(247, 12327)
(248, 12400)
(249, 12382)
(250, 12426)
(251, 12534)
(252, 12505)
(253, 12575)
(254, 12557)
(255, 12668)
(256, 12728)
(257, 12599)
(258, 12705)
(259, 12722)
(260, 12733)
(261, 12886)
(262, 12889)
(263, 12807)
(264, 12863)
(265, 13029)
(266, 13046)
(267, 13100)
(268, 12994)
(269, 13234)
(270, 13118)
(271, 13249)
(272, 13261)
(273, 13194)
(274, 13295)
(275, 13477)
(276, 13505)
(277, 13566)
(278, 13502)
(279, 13592)
(280, 13564)
(281, 13588)
(282, 13673)
(283, 13834)
(284, 13686)
(285, 13904)
(286, 13759)
(287, 13805)
(288, 13954)
(289, 14114)
(290, 14133)
(291, 14038)
(292, 14086)
(293, 14133)
(294, 14162)
(295, 14292)
(296, 14345)
(297, 14334)
(298, 14338)
(299, 14527)
(300, 14621)
(301, 14646)
(302, 14718)
(303, 14745)
(304, 14768)
(305, 14814)
(306, 14823)
(307, 14892)
(308, 14907)
(309, 14983)
(310, 14961)
(311, 14965)
(312, 15013)
(313, 15096)
(314, 15079)
(315, 15081)
(316, 15153)
(317, 15279)
(318, 15123)
(319, 15300)
(320, 15373)
(321, 15319)
(322, 15451)
(323, 15539)
(324, 15510)
(325, 15412)
(326, 15599)
(327, 15632)
(328, 15573)
(329, 15625)
(330, 15787)
(331, 15739)
(332, 15786)
(333, 15781)
(334, 15913)
(335, 16051)
(336, 16122)
(337, 16151)
(338, 15997)
(339, 16209)
(340, 16292)
(341, 16304)
(342, 16328)
(343, 16371)
(344, 16336)
(345, 16479)
(346, 16491)
(347, 16418)
(348, 16547)
(349, 16639)
(350, 16713)
(351, 16693)
(352, 16863)
(353, 16876)
(354, 16868)
(355, 17008)
(356, 16995)
(357, 17067)
(358, 17119)
(359, 17143)
(360, 17277)
(361, 17217)
(362, 17267)
(363, 17360)
(364, 17460)
(365, 17418)
(366, 17533)
(367, 17518)
(368, 17600)
(369, 17576)
(370, 17629)
(371, 17705)
(372, 17765)
(373, 17768)
(374, 17910)
(375, 17881)
(376, 17936)
(377, 18069)
(378, 18037)
(379, 18086)
(380, 18171)
(381, 18228)
(382, 18339)
(383, 18294)
(384, 18428)
(385, 18407)
(386, 18516)
(387, 18481)
(388, 18634)
(389, 18643)
(390, 18697)
(391, 18806)
(392, 18854)
(393, 18843)
(394, 18935)
(395, 18982)
(396, 18964)
(397, 19048)
(398, 19132)
(399, 19090)
(400, 19142)
(401, 19244)
(402, 19209)
(403, 19351)
(404, 19387)
(405, 19382)
(406, 19396)
(407, 19488)
(408, 19508)
(409, 19521)
(410, 19607)
(411, 19651)
(412, 19714)
(413, 19678)
(414, 19781)
(415, 19822)
(416, 19834)
(417, 19801)
(418, 19840)
(419, 19960)
(420, 19944)
(421, 20021)
(422, 20107)
(423, 20070)
(424, 20172)
(425, 20210)
(426, 20352)
(427, 20384)
(428, 20323)
(429, 20504)
(430, 20514)
(431, 20565)
(432, 20569)
(433, 20708)
(434, 20728)
(435, 20688)
(436, 20806)
(437, 20932)
(438, 20936)
(439, 21022)
(440, 21074)
(441, 21107)
(442, 21137)
(443, 21156)
(444, 21138)
(445, 21238)
(446, 21258)
(447, 21324)
(448, 21351)
(449, 21378)
(450, 21404)
(451, 21495)
(452, 21551)
(453, 21515)
(454, 21602)
(455, 21635)
(456, 21610)
(457, 21746)
(458, 21747)
(459, 21745)
(460, 21855)
(461, 21862)
(462, 21894)
(463, 21928)
(464, 21986)
(465, 22035)
(466, 22088)
(467, 22086)
(468, 22151)
(469, 22195)
(470, 22270)
(471, 22322)
(472, 22337)
(473, 22466)
(474, 22516)
(475, 22529)
(476, 22473)
(477, 22647)
(478, 22619)
(479, 22625)
(480, 22697)
(481, 22730)
(482, 22769)
(483, 22837)
(484, 22914)
(485, 22992)
(486, 22984)
(487, 23126)
(488, 23116)
(489, 23129)
(490, 23181)
(491, 23293)
(492, 23281)
(493, 23355)
(494, 23431)
(495, 23467)
(496, 23542)
(497, 23613)
(498, 23651)
(499, 23718)
(500, 23725)
(501, 23781)
(502, 23841)
(503, 23945)
(504, 23888)
(505, 23965)
(506, 24085)
(507, 24102)
(508, 24050)
(509, 24144)
(510, 24192)
(511, 24147)
(512, 24270)
(513, 24242)
(514, 24326)
(515, 24371)
(516, 24382)
(517, 24408)
(518, 24392)
(519, 24523)
(520, 24527)
(521, 24550)
(522, 24608)
(523, 24618)
(524, 24657)
(525, 24704)
(526, 24677)
(527, 24780)
(528, 24764)
(529, 24853)
(530, 24808)
(531, 24914)
(532, 24964)
(533, 24936)
(534, 24962)
(535, 25032)
(536, 25132)
(537, 25192)
(538, 25174)
(539, 25247)
(540, 25280)
(541, 25345)
(542, 25399)
(543, 25375)
(544, 25488)
(545, 25532)
(546, 25497)
(547, 25504)
(548, 25620)
(549, 25594)
(550, 25617)
(551, 25707)
(552, 25757)
(553, 25748)
(554, 25885)
(555, 25897)
(556, 25877)
(557, 25966)
(558, 26056)
(559, 26042)
(560, 26109)
(561, 26188)
(562, 26244)
(563, 26198)
(564, 26327)
(565, 26291)
(566, 26324)
(567, 26478)
(568, 26465)
(569, 26492)
(570, 26569)
(571, 26609)
(572, 26657)
(573, 26675)
(574, 26750)
(575, 26802)
(576, 26816)
(577, 26817)
(578, 26946)
(579, 26919)
(580, 26958)
(581, 27011)
(582, 27092)
(583, 27168)
(584, 27202)
(585, 27191)
(586, 27337)
(587, 27303)
(588, 27394)
(589, 27420)
(590, 27433)
(591, 27540)
(592, 27523)
(593, 27642)
(594, 27592)
(595, 27622)
(596, 27759)
(597, 27777)
(598, 27774)
(599, 27899)
(600, 27903)
(601, 27950)
(602, 28004)
(603, 28016)
(604, 28010)
(605, 28117)
(606, 28111)
(607, 28209)
(608, 28190)
(609, 28215)
(610, 28328)
(611, 28313)
(612, 28310)
(613, 28431)
(614, 28483)
(615, 28483)
(616, 28562)
(617, 28524)
(618, 28631)
(619, 28671)
(620, 28649)
(621, 28681)
(622, 28728)
(623, 28742)
(624, 28775)
(625, 28857)
(626, 28906)
(627, 28895)
(628, 28937)
(629, 29052)
(630, 29057)
(631, 29129)
(632, 29132)
(633, 29216)
(634, 29148)
(635, 29254)
(636, 29329)
(637, 29285)
(638, 29371)
(639, 29424)
(640, 29433)
(641, 29480)
(642, 29448)
(643, 29522)
(644, 29567)
(645, 29636)
(646, 29630)
(647, 29665)
(648, 29774)
(649, 29810)
(650, 29833)
(651, 29876)
(652, 29827)
(653, 29871)
(654, 29932)
(655, 29951)
(656, 30010)
(657, 30142)
(658, 30158)
(659, 30147)
(660, 30251)
(661, 30263)
(662, 30426)
(663, 30409)
(664, 30405)
(665, 30561)
(666, 30646)
(667, 30554)
(668, 30633)
(669, 30797)
(670, 30770)
(671, 30854)
(672, 30984)
(673, 30945)
(674, 31006)
(675, 31149)
(676, 31127)
(677, 31111)
(678, 31187)
(679, 31273)
(680, 31386)
(681, 31379)
(682, 31435)
(683, 31532)
(684, 31478)
(685, 31640)
(686, 31670)
(687, 31664)
(688, 31782)
(689, 31713)
(690, 31873)
(691, 31853)
(692, 31958)
(693, 31980)
(694, 31992)
(695, 32039)
(696, 32138)
(697, 32151)
(698, 32133)
(699, 32242)
(700, 32183)
(701, 32225)
(702, 32348)
(703, 32304)
(704, 32381)
(705, 32381)
(706, 32416)
(707, 32480)
(708, 32467)
(709, 32513)
(710, 32628)
(711, 32610)
(712, 32637)
(713, 32691)
(714, 32689)
(715, 32725)
(716, 32801)
(717, 32801)
(718, 32894)
(719, 32843)
(720, 32881)
(721, 32928)
(722, 33009)
(723, 33124)
(724, 33160)
(725, 33187)
(726, 33220)
(727, 33296)
(728, 33304)
(729, 33285)
(730, 33387)
(731, 33454)
(732, 33496)
(733, 33496)
(734, 33539)
(735, 33538)
(736, 33578)
(737, 33690)
(738, 33715)
(739, 33690)
(740, 33797)
(741, 33790)
(742, 33923)
(743, 33971)
(744, 33968)
(745, 34014)
(746, 34018)
(747, 34124)
(748, 34151)
(749, 34189)
(750, 34269)
(751, 34293)
(752, 34432)
(753, 34370)
(754, 34543)
(755, 34559)
(756, 34514)
(757, 34674)
(758, 34633)
(759, 34685)
(760, 34818)
(761, 34830)
(762, 34850)
(763, 34933)
(764, 34928)
(765, 35076)
(766, 35037)
(767, 35112)
(768, 35093)
(769, 35192)
(770, 35245)
(771, 35286)
(772, 35326)
(773, 35375)
(774, 35320)
(775, 35373)
(776, 35444)
(777, 35500)
(778, 35499)
(779, 35502)
(780, 35558)
(781, 35620)
(782, 35645)
(783, 35688)
(784, 35783)
(785, 35726)
(786, 35762)
(787, 35897)
(788, 35862)
(789, 35883)
(790, 36004)
(791, 36046)
(792, 36129)
(793, 36118)
(794, 36164)
(795, 36157)
(796, 36296)
(797, 36345)
(798, 36404)
(799, 36409)
(800, 36535)
(801, 36551)
(802, 36607)
(803, 36567)
(804, 36618)
(805, 36670)
(806, 36764)
(807, 36765)
(808, 36848)
(809, 36937)
(810, 36911)
(811, 36968)
(812, 37030)
(813, 37134)
(814, 37103)
(815, 37135)
(816, 37180)
(817, 37307)
(818, 37298)
(819, 37320)
(820, 37394)
(821, 37414)
(822, 37510)
(823, 37545)
(824, 37505)
(825, 37544)
(826, 37643)
(827, 37691)
(828, 37730)
(829, 37747)
(830, 37803)
(831, 37805)
(832, 37900)
(833, 37902)
(834, 37965)
(835, 37940)
(836, 37982)
(837, 38011)
(838, 38129)
(839, 38197)
(840, 38219)
(841, 38207)
(842, 38303)
(843, 38352)
(844, 38325)
(845, 38389)
(846, 38512)
(847, 38549)
(848, 38538)
(849, 38636)
(850, 38641)
(851, 38700)
(852, 38742)
(853, 38794)
(854, 38791)
(855, 38839)
(856, 38897)
(857, 38905)
(858, 38985)
(859, 39017)
(860, 39095)
(861, 39071)
(862, 39224)
(863, 39267)
(864, 39200)
(865, 39285)
(866, 39420)
(867, 39421)
(868, 39471)
(869, 39498)
(870, 39505)
(871, 39615)
(872, 39669)
(873, 39668)
(874, 39704)
(875, 39724)
(876, 39853)
(877, 39802)
(878, 39934)
(879, 39982)
(880, 40012)
(881, 40099)
(882, 40144)
(883, 40119)
(884, 40191)
(885, 40256)
(886, 40341)
(887, 40307)
(888, 40421)
(889, 40460)
(890, 40416)
(891, 40577)
(892, 40602)
(893, 40630)
(894, 40631)
(895, 40762)
(896, 40801)
(897, 40734)
(898, 40779)
(899, 40866)
(900, 40986)
(901, 40911)
(902, 40996)
(903, 41010)
(904, 41079)
(905, 41249)
(906, 41224)
(907, 41231)
(908, 41347)
(909, 41418)
(910, 41483)
(911, 41498)
(912, 41533)
(913, 41564)
(914, 41654)
(915, 41655)
(916, 41784)
(917, 41852)
(918, 41805)
(919, 41966)
(920, 41994)
(921, 42044)
(922, 42099)
(923, 42115)
(924, 42176)
(925, 42185)
(926, 42232)
(927, 42222)
(928, 42328)
(929, 42340)
(930, 42395)
(931, 42371)
(932, 42402)
(933, 42435)
(934, 42567)
(935, 42597)
(936, 42627)
(937, 42627)
(938, 42633)
(939, 42726)
(940, 42715)
(941, 42834)
(942, 42856)
(943, 42841)
(944, 42852)
(945, 42903)
(946, 42936)
(947, 42988)
(948, 43039)
(949, 43141)
(950, 43125)
(951, 43138)
(952, 43274)
(953, 43210)
(954, 43329)
(955, 43357)
(956, 43330)
(957, 43407)
(958, 43464)
(959, 43541)
(960, 43532)
(961, 43641)
(962, 43676)
(963, 43711)
(964, 43697)
(965, 43713)
(966, 43848)
(967, 43867)
(968, 43884)
(969, 43886)
(970, 43986)
(971, 44060)
(972, 44017)
(973, 44130)
(974, 44198)
(975, 44295)
(976, 44201)
(977, 44306)
(978, 44369)
(979, 44418)
(980, 44516)
(981, 44509)
(982, 44611)
(983, 44575)
(984, 44722)
(985, 44762)
(986, 44709)
(987, 44784)
(988, 44836)
(989, 44854)
(990, 44994)
(991, 45043)
(992, 45015)
(993, 45059)
(994, 45116)
(995, 45167)
(996, 45184)
(997, 45217)
(998, 45279)
(999, 45322)
(1000, 45385)

